Optimistic Whittle Index Policy: Online Learning for Restless Bandits

Restless multi-armed bandits (RMABs) extend multi-armed bandits to allow for stateful arms, where the state of each arm evolves restlessly with different transitions depending on whether that arm is pulled. Solving RMABs requires information on transition dynamics, which are often unknown upfront. To plan in RMAB settings with unknown transitions, we propose the first online learning algorithm based on the Whittle index policy, using an upper confidence bound (UCB) approach to learn transition dynamics. Specifically, we estimate confidence bounds of the transition probabilities and formulate a bilinear program to compute optimistic Whittle indices using these estimates. Our algorithm, UCWhittle, achieves sublinear $O(H \sqrt{T \log T})$ frequentist regret to solve RMABs with unknown transitions in $T$ episodes with a constant horizon $H$. Empirically, we demonstrate that UCWhittle leverages the structure of RMABs and the Whittle index policy solution to achieve better performance than existing online learning baselines across three domains, including one constructed from a real-world maternal and childcare dataset.

==> data/per_ep_regret_kai_n15_b10_s2_a2_H20_L30_epochs1.csv <==
episode,optimal_avg,optimal_sem,ucw_value_avg,ucw_value_sem,ucw_qp_avg,ucw_qp_sem,ucw_extreme_avg,ucw_extreme_sem,wiql_avg,wiql_sem,random_avg,random_sem
0,0.0,0.9073902946677902,18.91648970731142,1.0390581519680135,19.130268714072436,1.0984432330315195,25.795864819152527,0.7746393544771647,19.654258903574323,0.8065262289440767,19.184241125227224,0.8052213058869406
1,0.0,0.892745281908173,18.911381435533862,1.0441156215435123,19.285444486014725,1.088233894216655,25.78331401188715,0.7540617461089968,19.602169873145833,0.7881979296131446,19.037498549988058,0.796250861716424
2,0.0,0.8891468197986894,18.96718763693594,1.0441750927632165,19.442399076911066,1.0794528667263728,25.766946979814982,0.7350870926528502,19.493631274336522,0.7738924587662717,18.956046788761483,0.7711413971344349
3,0.0,0.8868069876336031,18.9437402823622,1.030775909233939,19.381582483817695,1.0664848147503558,25.76142848287052,0.7168899535119776,19.408690633649876,0.7653496906424178,18.952542065159257,0.7537365478215874
4,0.0,0.8822182390544171,18.898746458717383,1.0082180992807475,18.943998873010663,1.0329054911941822,25.808086238272786,0.7046324944745351,19.407345204524596,0.7542735449081573,18.92173398591722,0.7534280581979211
5,0.0,0.8774893116814992,18.698545620080417,0.9717908945684907,18.711585078381376,1.0016162754003617,25.555989915405505,0.6959357696192566,19.128764771770584,0.7571370012315154,18.75924436615805,0.7336707699236461
6,0.0,0.8638058134234684,18.646778483037032,0.954617646018852,18.533727981102004,0.9909284891071776,25.660371022975944,0.6921379276690515,18.97821652494774,0.7525149150060708,18.81244496755984,0.7310212819137619
7,0.0,0.8550641575110485,18.416705518561336,0.9331788126164737,18.240473012910712,0.9897420277757546,25.528843814475763,0.6864152772978331,18.738754708361263,0.7465124803338533,18.66143689971277,0.732639734166464
8,0.0,0.8404978758821016,18.477302577353207,0.9012942891469279,18.27718123259625,0.9758511887937054,25.57097007698348,0.6886821720467529,18.694794703004384,0.758400566750773,18.664216623003746,0.7313056094634678
9,0.0,0.8271732234791435,18.35973813730483,0.8921590180244324,17.989760519915514,0.9693744632718487,25.587145766518034,0.6799680673334914,18.687299854569247,0.758956612852751,18.620814323427588,0.734279438069966
10,0.0,0.8290506718878777,18.36639008024813,0.8728665190073003,17.66846845924841,0.9616759956842742,25.453858860346543,0.6797499902019186,18.489063755373536,0.7469295634068017,18.65033243632464,0.7278856649862816
11,0.0,0.8317199765299681,18.39452573136765,0.8639377693049347,17.451368121933697,0.9502302350497441,25.22211534604611,0.6713721696272587,18.32414639360161,0.7486546729245878,18.684224794123793,0.7237245567585818
12,0.0,0.8274795889528705,18.649559028121203,0.8541396434114985,17.493454414011303,0.9485137305960673,25.40832637284538,0.6619265315989428,18.390579545591557,0.7360558104515577,18.777215625091422,0.7080120469723512
13,0.0,0.8282798160471955,18.835463005296994,0.8490224557765198,17.293887160708138,0.9590330805096241,25.39865700233137,0.6517790958492187,18.46658723988085,0.7386771216870784,18.911170056771795,0.7217144962610046
14,0.0,0.8191203323221323,18.923459629861895,0.8617765903588425,17.053570899012342,0.9545270880258978,25.52635013087528,0.6374742494068242,18.584650127707654,0.7381125762155091,19.143161298909376,0.7304141913875715
15,0.0,0.8147383924186387,18.950241587199045,0.8731618805388883,16.865126989992078,0.9496825543353805,25.447376655731667,0.6239538334989259,18.45554080921181,0.7355312891108257,19.111795600706408,0.7243401875624006
16,0.0,0.8170323071379969,18.980225392727228,0.8640844434955152,16.590412839978143,0.9662322352154575,25.4349141350679,0.6223686739697933,18.52065329479558,0.7390181871664088,19.021801794760393,0.723548730656735
17,0.0,0.8065620140846848,19.027896419598747,0.8646112494332585,16.227392391366493,0.9530488277319535,25.26770307179246,0.6223445054428208,18.387398282421486,0.7515838713759787,19.020686084231983,0.729706255407393
18,0.0,0.8122356015948172,19.003885683265892,0.8613368725547963,15.684270681743314,0.9432733166116881,24.920360093921254,0.6205739082646338,18.4613258334209,0.7458823804662718,19.16366026207733,0.7129341609530008
19,0.0,0.8100355534170547,18.67739224658088,0.8485095389850972,15.25771453008771,0.9250301275314278,24.52121175827908,0.6117580692582764,18.42983367844859,0.7449986577348003,19.073374801904976,0.7243703155340997
20,0.0,0.8093047308561258,18.482272606041448,0.8550772370640094,15.026579506855342,0.9272282837988864,24.244393805981026,0.5967419627649412,18.506521545673742,0.7463791876431196,19.223562877298455,0.7286198775310293
21,0.0,0.8088519437508743,18.33231438734306,0.843970151630047,14.61026780041901,0.8993519933415218,23.713807948118337,0.5812974233938965,18.451383440642346,0.7438241342162791,19.18617029136997,0.7173595632710532
22,0.0,0.8096020153410868,17.98298775047261,0.8421221597252813,14.212345428271831,0.8932746994146307,23.033641152223154,0.5678273603141399,18.4651216313162,0.7323469481105763,19.123310234517945,0.7180333718382205
23,0.0,0.7961552930597495,17.886552849828384,0.8047120929622171,13.856620270999656,0.8845003755077261,22.649681645657296,0.5687237660756177,18.47717760188108,0.7423666945475532,19.06537368675277,0.7133699097512697
24,0.0,0.7981735801972051,17.644835259235457,0.7878603131946539,13.758747602495816,0.8957426946782449,22.223597669772737,0.5540354724162474,18.66214396652181,0.7372597614965092,19.180053079824944,0.706591745588743
25,0.0,0.7982203764120407,17.460884574386554,0.7403921119783569,13.510947653535467,0.878800444825032,21.806290498658555,0.5615681353461113,18.67909008857007,0.7531843162105426,19.242532605470643,0.7106413764622784
26,0.0,0.8053729324123708,17.327813479190823,0.7364559838869709,13.278971206551617,0.8797022175895939,21.30141898517431,0.5692502565334856,18.58035948158485,0.7431430501014534,19.15203167549526,0.7156626915392214
27,0.0,0.7935007402876109,17.172952652515363,0.724272417206195,12.896019358781302,0.8677060482271503,20.84090937513031,0.5698242345503883,18.73940041174368,0.7398600304825127,18.880205552164945,0.7146832817529885
28,0.0,0.7937321900115746,17.17202244414115,0.7109716435757353,12.812316532553112,0.8432250154200992,20.57107338680806,0.5715540804111667,18.817986053607036,0.7280192981697088,18.931686001190187,0.7085169426317024
29,0.0,0.7881516660341183,17.13406427219428,0.7136921137802664,12.62669424552098,0.8551098779063714,19.976992854596354,0.5641326448328745,18.869821774582384,0.7332759271163274,18.79989042164489,0.694911041784427


==> data/per_ep_regret_kai_n15_b1_s2_a2_H20_L30_epochs1.csv <==
episode,optimal_avg,optimal_sem,ucw_value_avg,ucw_value_sem,ucw_qp_avg,ucw_qp_sem,ucw_extreme_avg,ucw_extreme_sem,wiql_avg,wiql_sem,random_avg,random_sem
0,0.0,1.595949953473748,5.563255797394781,1.2273221861623318,4.330720495501424,1.5671476817212535,9.74328583697337,1.4778062732417396,5.893815238692909,1.613854468558565,6.2522690890866315,1.3662153011556268
1,0.0,1.5532565398198155,5.612093603895531,1.2333776136163481,4.588413201001629,1.5642115868690862,9.698671958429031,1.4662742662795452,5.9441431067642085,1.60483724153724,6.3868136802468385,1.3725333910459496
2,0.0,1.5600650689453874,5.7782963113311325,1.263147904521236,4.915381923560233,1.5516752949766046,9.612597395398815,1.4591814024940766,6.1855479308836365,1.5853295527459328,6.4997959173475905,1.3637037190916872
3,0.0,1.552354088759488,5.574986249870662,1.289415500187979,4.863445066471911,1.5230450032771923,9.686282930350188,1.4483281910219228,6.081060967712801,1.5748960310722304,6.477660426511193,1.3552763957832141
4,0.0,1.5435269723198781,5.571083381331675,1.2953592262074773,4.537077596889169,1.4899754852575382,9.951868720662006,1.4198410577996596,5.878740289026069,1.536542075351096,6.315687063164816,1.3588519952727076
5,0.0,1.538845881324851,5.346339437307108,1.3197959174398555,4.248169260407309,1.4813752433358194,9.940081929772994,1.415190405322536,5.999242221483712,1.524162155095366,6.369975760643726,1.351137122216891
6,0.0,1.5342090083059836,5.179683345474665,1.33898341312233,4.270792921681064,1.4832889617153329,9.721962883848683,1.3941676713331068,5.8739555664921355,1.5016114846373727,6.24040687467329,1.3571538165955586
7,0.0,1.5251295981159758,4.9865123518098855,1.3827446433774917,4.148848697278396,1.5090714116818629,9.657970196431577,1.389680720929092,5.828556490047909,1.4853370622370907,6.199155114488001,1.3767901968672702
8,0.0,1.5085208570150486,4.9752139905344634,1.387358742592803,4.1997612650124765,1.4939781550684248,9.517731028058087,1.3894733565999893,5.961608330292499,1.4603666972278504,6.413058420425415,1.377980178613113
9,0.0,1.4906118544260556,4.890481791407119,1.4097470704376125,4.197349120197508,1.4967009227495598,9.516964103636568,1.39516574092736,6.0420696063053185,1.4544594052127593,6.513194601132689,1.371354680887792
10,0.0,1.4810046234675969,5.006462328243565,1.4080701687520996,4.47740500948651,1.495128420966067,9.574278982196702,1.3917104862006262,6.278663974611426,1.430762638708176,6.7458651315179665,1.3433820405240713
11,0.0,1.4841087498051528,4.946750963409421,1.4129652424919132,4.5194961916043255,1.4935243404641723,9.415728850605703,1.4188104152087269,6.337421829031619,1.4300420340664284,6.833297097305675,1.339212410742205
12,0.0,1.489610513425715,5.0490817050649355,1.4132389025063714,4.704261525382179,1.500609262049646,9.43437675603245,1.420873460872934,6.498259838279218,1.423741021577531,6.989435241445726,1.349376984908998
13,0.0,1.4825680509307984,5.298803728029867,1.408767294466101,4.980237664598512,1.4907335779689406,9.495393627602873,1.4120730501710939,6.681191686582814,1.4156627345722808,7.131901558124234,1.329702993252532
14,0.0,1.4690484106210313,5.359172436268707,1.3946070396808068,5.233317323442741,1.4783789500052995,9.542903131306666,1.4173086251304259,6.78723855709805,1.3850529775468394,7.10495790754716,1.3353596938128263
15,0.0,1.449349114104313,5.4449831292763236,1.3926043316871017,5.2956247910067304,1.473656426718282,9.367885206017682,1.423912788948336,6.796969232404194,1.3753442730655274,7.221700047464196,1.3287869593793769
16,0.0,1.465247959754559,5.538870127214814,1.4097848536358502,5.339983200551153,1.4702164349035474,9.271778261569636,1.4422132939615095,6.851359708653661,1.3738664238336762,7.320609011176494,1.3242226269348112
17,0.0,1.4576746563196266,5.4475675744798835,1.4183081344894883,5.5247639193418365,1.469945613642139,9.288852020287436,1.4471489010551692,6.81193463139693,1.3784497316727784,7.252661520035559,1.330307931627007
18,0.0,1.4325691658259023,5.570580402069311,1.4262684611340004,5.7616243658561075,1.4615131134437367,9.294617015358824,1.452009522031687,7.08873505065705,1.3590117895932448,7.345992290937637,1.3368425388717722
19,0.0,1.4228096219106645,5.612160538883735,1.4314839929260892,5.8915843517341315,1.4404288324456176,9.141907029858757,1.4391992588597438,7.252277140201947,1.3548905901775814,7.430780178452913,1.3213389476510473
20,0.0,1.442382249246255,5.555034532325038,1.4357996482293138,5.995724126500754,1.4694701004571449,8.91393347443966,1.458205407353873,7.4212063613017065,1.364172657354786,7.5572704222570835,1.3347522973469317
21,0.0,1.424870046338808,5.502820732022776,1.4564388942435615,6.0202887014522375,1.4726325864486662,8.736634603404895,1.4626794256360311,7.202953968319385,1.368817690406854,7.423352334188586,1.3409418080955413
22,0.0,1.4452517280001067,5.39837871178883,1.4684744593616799,5.797990225888441,1.4626769283646586,8.619709440488386,1.4810345767835749,7.208901489370447,1.3682362755450317,7.419367081659367,1.3361886781350072
23,0.0,1.4441045126121188,5.3056198880018,1.4714772191888978,6.029758313078254,1.4682154613757,8.513610031456665,1.483898211004045,7.1704918590953,1.3777247268753159,7.438610957895804,1.3417631455403196
24,0.0,1.4220057663484398,5.377389822888368,1.467862120959328,6.232875793399224,1.4343395137216686,8.33039318053848,1.487302324729893,7.1784987855077915,1.3726802015861048,7.5460665973357735,1.3289977517661309
25,0.0,1.4194031326647318,5.408846809636351,1.4728243287220772,6.381336605550288,1.4198219299408568,8.29653974409883,1.479416787415188,7.315432662801641,1.3705097683617604,7.653774099785835,1.3424452318945315
26,0.0,1.410871761579153,5.3661713173190435,1.4899640683183708,6.334207590254003,1.4248620468218922,8.068073286165358,1.4747748169755828,7.300937711921399,1.3700151186352163,7.568633882818581,1.3491347725357667
27,0.0,1.4138232861963675,5.389466722238225,1.4997797651867986,6.44006888484558,1.4376933358721757,7.96580542237205,1.4956873853728845,7.3019748950732435,1.3783285950853053,7.41690263711898,1.345613929638243
28,0.0,1.426008431513159,5.365996494080342,1.500408224952564,6.268545473070212,1.4205953449127144,7.860440099879199,1.4993352967214375,7.290773055434357,1.380111897005591,7.3966975233225085,1.32893429402207
29,0.0,1.4150862250298821,5.6027109927139875,1.495825281406828,6.366459457410301,1.4160646839370568,7.582288451712131,1.480586296497325,7.2357073612406495,1.3496964319936102,7.525876000387278,1.3269112304488941


==> data/per_ep_regret_kai_n15_b3_s2_a2_H20_L30_epochs1.csv <==
episode,optimal_avg,optimal_sem,ucw_value_avg,ucw_value_sem,ucw_qp_avg,ucw_qp_sem,ucw_extreme_avg,ucw_extreme_sem,wiql_avg,wiql_sem,random_avg,random_sem
0,0.0,1.5556287876028951,18.41901056655069,1.3464416520887037,18.065729122319162,1.2931513839715858,26.877671635389028,1.3316619814499995,15.722776277812926,1.225094676891126,16.362440027388608,1.124840551823618
1,0.0,1.539746733502031,18.400855408760798,1.3274572713543424,18.149476370988552,1.282960679629333,26.67920166397616,1.3110552387021686,15.81282409890256,1.1929637209886677,16.352731688627074,1.1292478705240216
2,0.0,1.5335293289844099,18.488774918938596,1.3156964919524419,18.118078783968805,1.3093472735861236,26.6865457396545,1.3054836838014183,15.966768564491403,1.1780688399547572,16.339040366255638,1.1400792021346255
3,0.0,1.5063469094314828,17.912396766854194,1.307604711423422,17.681153981358214,1.3111497856308807,26.33358265306414,1.2957944411489124,15.673102372389842,1.1623221685435896,16.086847947184552,1.131835792893623
4,0.0,1.4904371902495452,17.420693023620565,1.2581139921311084,16.933041313895146,1.2939749406178505,26.20247051027058,1.2802020164595682,15.63288878661011,1.1399535258876654,16.068933385970936,1.1252534600135546
5,0.0,1.4970047126304467,17.22665469582737,1.2316905999736392,16.62092313079242,1.284138847713395,26.407198884404977,1.2572670549023488,15.890383165233672,1.1352960812340125,16.429349162665737,1.13533767667402
6,0.0,1.4863755023113712,16.818399285854838,1.205554344176493,15.92919949952497,1.256177491874487,26.256986765229392,1.237620509209084,15.883379923801243,1.1045993795340483,16.17375259087057,1.1358144027789456
7,0.0,1.4766417720716722,16.425923081569316,1.2074666554278288,15.4812619127813,1.2628217472346654,26.128164001718602,1.2533828629996728,16.098283747688683,1.1012682369537528,16.43235082290638,1.1313690847266686
8,0.0,1.461556641268898,16.160931856405384,1.1862341789617412,15.105407141421871,1.275833426121731,26.022709024334567,1.2496126899237245,16.180368893353602,1.0845173145487865,16.463558038094313,1.1485779427773428
9,0.0,1.4567736697848246,15.787712628170823,1.1798549502054803,14.682130951230107,1.2656497493877177,25.879191207199703,1.2539576351879407,16.270014153988967,1.0748810232251982,16.473588973965924,1.1449428127156545
10,0.0,1.4426356071669562,15.23857562472105,1.1871230385242368,14.059943570832672,1.2512203209744017,25.428832073270634,1.2440011591434188,16.175648062163567,1.0984987598322296,16.58007725949927,1.1538881035464477
11,0.0,1.4589370153229302,14.92152079860142,1.2049798674761905,13.902037187745698,1.2587230609024356,25.285162740174655,1.2524352361634932,16.357648555212883,1.0897936533280408,16.83763277420435,1.1527057362246043
12,0.0,1.447125418262281,14.651737541385977,1.2221350244103657,14.026566364731707,1.2572975755436957,25.19375532123862,1.2660230580652798,16.715082439960256,1.0933470967383108,17.151410620703494,1.1443712453681576
13,0.0,1.4518677469283983,14.331751226805771,1.2480219956119452,13.828713478783165,1.276169035854723,24.919114425936726,1.2625278191289968,16.881038931772153,1.0859428227535464,17.442475979832665,1.1389692300753755
14,0.0,1.4333629741338036,13.986674844509409,1.2511846963570814,13.662291399243742,1.2763509700867368,24.578574859673147,1.2568331885712007,16.82992669448673,1.0871948275159737,17.546834913741137,1.13407370092632
15,0.0,1.4160107970755627,13.79592166086244,1.2674555426989482,13.472401356966202,1.2780835670326351,24.210015494475492,1.2349763811040222,16.837174473377154,1.0790622578046245,17.491782541388154,1.1469167025536984
16,0.0,1.4224520989048617,13.295495812949817,1.2999109821247723,13.306388896082396,1.3063737019603556,23.611333677637184,1.246402897353138,16.722056280233794,1.075256246467645,17.53738722368216,1.1529487841492467
17,0.0,1.412011380325846,13.036827136810295,1.307076456640379,13.170301071985008,1.3354786796938016,23.1106801738185,1.2574803490534425,16.867991950370083,1.0958096764829872,17.537449530413973,1.1312711451435313
18,0.0,1.4193131540896577,12.937135221245569,1.3098932560402496,13.266254017459225,1.3676812264688465,22.914891592492587,1.2638761001867425,17.046598010840498,1.0897209210835104,17.686746881373487,1.1388105540302536
19,0.0,1.415877112390231,12.820468351961587,1.3171518314779402,13.170981389262806,1.386216415106861,22.315592580007404,1.2844659607516895,17.15330870098007,1.0805975052432746,17.711271163267078,1.135259618725459
20,0.0,1.4135715057605125,12.793864958807646,1.317398636459343,13.347052618853908,1.4392739439722986,21.79269327570917,1.3071723471475145,17.357283833348482,1.0960569222258973,17.813541442608894,1.1365550699590465
21,0.0,1.4258094230621972,12.487103111349434,1.3170251982019325,13.251433583514,1.4702021859574068,21.223937226054417,1.336778025592452,17.468115698326656,1.1023774021222579,17.76026728247399,1.1359490175694162
22,0.0,1.408788134905108,12.343739916122104,1.326866170919122,13.096057995463106,1.5025054508270883,20.43898360547798,1.3422211993204507,17.17760267235095,1.1169886244545193,17.586600800970103,1.1449136403514473
23,0.0,1.3944399513379184,12.207115814260433,1.325558565647259,12.842965730400607,1.5168124263655063,19.707669984205886,1.3519988803487946,17.190987795018223,1.1228524632359103,17.411666789236314,1.1550310672082098
24,0.0,1.3666478299380058,12.286217594288367,1.3590856820018806,12.907291651387382,1.5306438835695264,19.29149110535456,1.3645390006831937,17.614987219240696,1.0872523384774027,17.489536975698805,1.1482907786304988
25,0.0,1.3633432256869895,12.337762144797061,1.3744259848678353,12.887918313820549,1.5280957804917905,18.834867745217807,1.3734329514396155,17.55726145345458,1.0900973929866773,17.590630951786146,1.1394843332325593
26,0.0,1.3680775320991114,12.235602166976491,1.3704388996851684,12.773614623051664,1.542539754889728,18.27163755215698,1.3878830335991303,17.351262800628554,1.1098568945550693,17.423309773021998,1.1391435788520845
27,0.0,1.3698501431443655,11.986200898661444,1.367552290372701,12.467704867532703,1.5556350768677127,17.596291475743932,1.4140101992263594,17.361337432373105,1.1180001091653295,17.42764521161466,1.140147111234376
28,0.0,1.3473596607121496,11.836439777343536,1.369920864768586,12.441239295754862,1.557141294800244,17.154699048683618,1.4165692523076583,17.26159693314257,1.1210926216335455,17.40891287408482,1.1435025557853093
29,0.0,1.3538627360133115,11.879724266978727,1.3520309277114635,12.404557161426723,1.5671779718962107,16.88812337816143,1.4352414807950418,17.29059706744983,1.1212511904559317,17.545819857390455,1.1176044463082115


==> data/per_ep_regret_kai_n15_b5_s2_a2_H20_L30_epochs1.csv <==
episode,optimal_avg,optimal_sem,ucw_value_avg,ucw_value_sem,ucw_qp_avg,ucw_qp_sem,ucw_extreme_avg,ucw_extreme_sem,wiql_avg,wiql_sem,random_avg,random_sem
0,0.0,1.4334342136913873,19.21116239776743,1.3364531609622432,19.557394362790625,1.3668902034615615,31.708815385925938,1.1104140085236116,21.13021938580696,1.032450874876136,19.183637665928686,1.1176573563632783
1,0.0,1.397695662368601,19.13329827181223,1.3450086350883979,19.48884227879571,1.369416864685032,31.64514762128676,1.0841602216336663,20.842979182288808,1.0208827147586277,19.143976605373865,1.1161916834879633
2,0.0,1.3808034267497769,19.406842576066474,1.3348967269290164,19.613575297469993,1.3708613108423735,31.80718763179739,1.0562686975286308,20.83201375678628,1.0101170330221767,19.302873484226254,1.0941518491491842
3,0.0,1.3799517855816963,19.49193979924592,1.3460821362151285,19.309459124150905,1.3774339820852441,31.77943921742863,1.0269940057416347,20.711616381915597,0.9946061502959732,19.627580727767167,1.0664324759400097
4,0.0,1.3611916468591387,19.580246645312272,1.2699808443592142,18.842252751989967,1.3478956219582034,31.864949584090986,1.0004212050354762,20.728220754767648,0.9996123812856418,19.815600831688535,1.0582304975822627
5,0.0,1.3537939984094376,19.766190203358093,1.2244295907045857,18.38486998170965,1.3202739721642767,31.971014055516136,0.9542697766883755,20.80638274564587,0.9996847942518412,20.098804844855998,1.040298055175616
6,0.0,1.342113480642093,19.72723550813521,1.1708248335482632,18.108826117813543,1.2944852874053412,31.928648490826106,0.9533336847490839,20.91488071033602,0.962764513536348,20.32120230066952,1.0359460830169462
7,0.0,1.3456882315267547,19.654479449261643,1.1360474659259698,17.78568907440207,1.2699002059179194,32.00183482427809,0.9622327945084493,20.760617699876526,0.9582222160250253,20.350007782228843,1.0332475973174755
8,0.0,1.3151075866281055,19.67863802624162,1.0856346523186953,17.569502457262203,1.2536213531041365,32.18441818304566,0.9573701674325932,21.032268252755436,0.945126259393581,20.659836936826416,1.0372039920523717
9,0.0,1.311022061833178,19.64569211353197,1.061471285246011,17.401040831270087,1.24111757178624,32.1880996824736,0.9508679070993145,21.106925654036793,0.940930089302995,20.763008321888393,1.0378610242138013
10,0.0,1.29568736803911,19.34339001689621,1.0440294155785277,16.98903003393457,1.2326503697392837,32.12546821910066,0.9496009417246631,21.103233403793148,0.9400084230921114,20.693439369712856,1.0233593497981404
11,0.0,1.3120858593241491,18.963340551657986,1.0656551950471225,16.81497802550799,1.2175530040003895,31.8733405905464,0.9594407862332932,21.186474732182248,0.9576962177330244,20.88825000588566,1.0266810353329845
12,0.0,1.2760606413226572,18.751227160157576,1.0293470213904063,16.10473751160403,1.2201442133482059,31.542773336195914,0.972909462361059,21.1375583155936,0.9592829131006736,20.937172273418852,1.0402932982871864
13,0.0,1.274464718362238,18.63153062261408,1.023872514118349,15.767153075497419,1.209673669092613,31.18733021270247,0.9690066225639188,21.172548596674204,0.9653380857272255,21.142652267726,1.0301477017742378
14,0.0,1.2603531815589302,18.28895481489247,1.0454040028370395,15.242822224273283,1.199158746050679,30.751428503308333,0.9607955124480829,21.096932507733932,0.9484964022813465,21.075593716304766,1.0322745668942346
15,0.0,1.2672450363129688,18.081747172090267,1.0633597366239418,14.828955758333521,1.2085045575860582,30.45118447370603,0.9654449943970504,21.283770833274147,0.9579729617784041,21.32650929944615,1.0084361857018789
16,0.0,1.2599956384926365,17.7914299358796,1.0802756021943263,14.556632838819851,1.2286697014622292,30.097016185011825,0.969179146328164,21.206034844871347,0.9312049154625743,21.43876918108201,0.9978530803380607
17,0.0,1.2403481779389076,17.513230266723113,1.091490463459908,14.40674419440711,1.2405292501915766,29.75257671509452,0.9976575841713314,21.325285073042103,0.9373267179496236,21.446895934487998,0.999899864406091
18,0.0,1.2356850123021006,17.47609750492193,1.1242257963411295,14.148839659183594,1.2626220988010461,29.28512516416008,1.0244716751866416,21.12608572999418,0.9315461920068302,21.366345815583536,0.9870572720289512
19,0.0,1.236798600515653,17.233949031835657,1.1684197505901046,13.910984415090212,1.2735010918282652,28.578388324220953,1.0475035768198866,20.95581795357144,0.9233478092928853,21.327599490013732,0.9548012148271745
20,0.0,1.2518704773930898,17.153594417263527,1.2108672532135212,13.68251537644322,1.3122274726185925,27.86185668785651,1.077595400048707,21.006653311824316,0.9160476461974577,21.165517716899878,0.9650255461352689
21,0.0,1.2515143673591194,16.963787567828817,1.2500965901071655,13.603698891668841,1.3396958120945586,27.10888316600611,1.1287257866069145,20.93888045592361,0.9210739493268608,21.27011961464372,0.9709925820465709
22,0.0,1.2591498196373783,16.67320520309253,1.2673795348083352,13.293330433475191,1.38149379018178,26.06490829418287,1.1753272670694472,20.957730296463374,0.9129690440266202,21.206406509999795,0.9717575103068583
23,0.0,1.2588684272294186,16.62521317813897,1.309586277886956,12.998376688050342,1.3847502966175038,25.061124261311036,1.20914853703311,20.995672389897358,0.9230137948105316,21.15033806940025,0.9606577386347229
24,0.0,1.2502989852698103,16.75464118965472,1.3510588217528468,12.934263475959696,1.4143896282802906,24.218018280081445,1.2414582857796108,21.016304204935643,0.9339642330762609,21.254775178331073,0.951273602126437
25,0.0,1.2523642442227552,16.875672536388002,1.3814312730963612,12.73873496347079,1.4246607780086575,23.396994440200615,1.2821896692805062,21.005243977935258,0.9319396761903146,21.051850040591567,0.9499354747113575
26,0.0,1.256984655403406,16.712722308772612,1.382967312782766,12.245101963652715,1.431567375080652,22.470766572155938,1.3180798204703315,20.930216487445925,0.9300687928860139,20.99753418574342,0.9523497210689855
27,0.0,1.2524590565909335,16.46307369830837,1.4014403283748622,11.836044215119514,1.4612178565772453,21.634465782514397,1.3617967367460806,20.82101116677427,0.9181677812196021,20.77155953798639,0.959013920382762
28,0.0,1.2244255991661337,16.57203114891722,1.3955063968928494,11.673923794189193,1.45619814665095,21.197219464892846,1.3830292053619408,20.856146284421065,0.9005010763621077,20.88721480919439,0.9618384067145597
29,0.0,1.2278567402754044,16.481440653087077,1.3974763234719674,11.464086097718265,1.4345159725904286,20.495978224788217,1.392009388634943,20.906236300161673,0.881372880863118,20.9173069863211,0.9687932606367735


==> data/per_ep_regret_kai_n15_b7_s2_a2_H20_L30_epochs1.csv <==
episode,optimal_avg,optimal_sem,ucw_value_avg,ucw_value_sem,ucw_qp_avg,ucw_qp_sem,ucw_extreme_avg,ucw_extreme_sem,wiql_avg,wiql_sem,random_avg,random_sem
0,0.0,0.9366536723642925,19.898363678670307,1.3422497458540248,21.200161278394,1.3709319802180224,32.36035311697685,0.7128642755513054,23.920300153997786,0.904639404665509,23.101750355100883,0.8882735707317562
1,0.0,0.9289643782694131,19.887973189593033,1.3477164138735394,21.125733336029924,1.3408662728258545,32.28550666201939,0.7175275856703518,23.708857247132897,0.8764256201132649,23.012133881684164,0.8879921705251932
2,0.0,0.9269862402047497,20.187608357337012,1.3227381355709626,21.27249149963881,1.3361300922702979,32.61327757625607,0.7012530396682408,23.575139288960457,0.855044090022804,22.974750792753724,0.8806149665666312
3,0.0,0.9369564730004147,20.286826356320923,1.314359268420508,21.033860651043682,1.3128829333590952,32.656465244273875,0.6877223633595156,23.290703742526865,0.8348855244166551,22.850410037370423,0.8481005935050066
4,0.0,0.9424230922271698,20.270231949961776,1.2356276711361684,20.533707238320808,1.2890643713515668,32.45338250853497,0.6738971190209585,23.090040312721207,0.8053434388177436,22.498230174349175,0.830226410163272
5,0.0,0.9631580739867902,20.339035544758573,1.1614098969769828,20.06442846855461,1.2658002270177973,32.499094183100404,0.676092943471959,22.9381709537915,0.8006377505555484,22.629162731246872,0.8305950597779702
6,0.0,0.9619557237626534,20.377843779019003,1.1172206476028577,19.665924568860646,1.2435581867323695,32.44768128088408,0.6562499938709235,22.956258732439835,0.7996116519875963,22.655216539103016,0.8108430768105969
7,0.0,0.9616067066264525,20.420274742480032,1.0903648836947628,19.410902921865265,1.2231278308394713,32.21801951386554,0.6572771332518567,22.766985084302625,0.7917817306661392,22.354524003319582,0.8110542639301263
8,0.0,0.9491571816322003,20.355550867814493,1.0677994429241795,19.429136356550856,1.233735492734096,32.397366019031736,0.6573050098536102,22.80896829304818,0.794319927828929,22.322337481677124,0.808390261260652
9,0.0,0.9566160249030987,20.475760646631983,1.0121579307553288,19.06919476275454,1.21835992151341,32.49337444907787,0.6559884117741465,22.701877992479517,0.7775837543352272,22.216211817853726,0.8046124725535843
10,0.0,0.963013084306635,20.397126702056468,0.9609388857056882,18.817784276421442,1.2029290956780812,32.458564540237475,0.6480729458815729,22.457093777882626,0.7756876903967889,22.00984844385826,0.7952220104592572
11,0.0,0.9886535379725204,20.499909370804552,0.9358477904764241,18.602352383133656,1.197264835305864,32.44961046694735,0.6461547210194488,22.478361748004545,0.7693678854625398,22.1247591164107,0.8024428830190657
12,0.0,0.9940541787341475,20.408970974489748,0.909088694110013,18.72907842861582,1.1789166324639655,32.48130738919432,0.6594592960072144,22.58247389946034,0.7486453201945538,22.051595177361683,0.810835006359204
13,0.0,1.00021869410941,20.325046468572445,0.8928641419151017,18.304208414684823,1.1612435464535429,32.6164493023196,0.6661591575503649,22.722392990724103,0.7476712536125285,22.084139120026556,0.7986990556955583
14,0.0,0.9947970613960495,20.101898073180863,0.8999286399647161,17.727291381953535,1.1553095137046008,32.50967597290731,0.6727071198471096,22.670778034745837,0.7399931769570538,22.26180552125954,0.8056391043158999
15,0.0,0.9908431168879758,19.809519221783674,0.9140143256154023,17.4176202214651,1.136754729798338,32.307655040722196,0.6502508727427524,22.828037138816867,0.7313496094028494,22.361663026018405,0.8095632426798788
16,0.0,0.9845673902529924,19.625611855730376,0.9304511946752011,16.993607747998,1.150117740603585,32.03486311088245,0.6465108542442695,22.851128556171687,0.7372358206294494,22.141041958243633,0.8068851333238183
17,0.0,0.9860728285835973,19.439595806345736,0.9447368014011577,16.613502511607322,1.1400818580786776,31.719464266992183,0.6499754598139892,22.8878349209959,0.7330870659670876,22.34563959887656,0.7983738895838896
18,0.0,0.9888276589280897,19.340866243967554,0.9774691333644344,16.184677961436904,1.155338015569506,31.461314782922386,0.6805504532360648,22.847327528787034,0.7232496458308272,22.514257242583433,0.7913162449929769
19,0.0,0.970381102140893,19.156384276238036,1.0031193112660683,15.639903413405705,1.1524231595771046,30.9295959310967,0.6918463244168871,22.838435044974133,0.709963356522035,22.339169402126068,0.8020752640086478
20,0.0,0.972143189095818,18.806258146246947,1.0240476064816975,15.103498733197782,1.1561629605324526,30.3776932444462,0.7120710645050192,22.770678729612598,0.707407270216445,22.51317176655771,0.8054560402843662
21,0.0,0.9725296666750948,18.81495127722618,1.0412441280566465,14.4061660789434,1.1557221414568017,29.711442683376966,0.7517993468217625,22.571544120190296,0.714583171590016,22.170112984123293,0.8094394966023738
22,0.0,0.983341030553689,18.799735179309792,1.0633029076245086,13.880947097651443,1.1526113826876505,29.08489340795031,0.789159151165597,22.58446434829837,0.7180263347268101,22.162845139171637,0.7995446981836513
23,0.0,0.9666038740787971,18.80395066278038,1.0959406187215595,13.397348566533097,1.161105293738587,28.317679675138137,0.8084625432607354,22.400124323786493,0.7280674900266766,22.215701992732818,0.814497786362509
24,0.0,0.9624816544355276,18.753315897147175,1.118290110307389,12.897789657863768,1.1349941320956096,27.69566639935111,0.8576098373419994,22.47144847569728,0.74099567422445,22.269944528361528,0.8157725176615142
25,0.0,0.9542352782514415,18.747212186257144,1.1544110898893911,12.673675699708141,1.1346958056445564,26.95958325690279,0.8859348052335853,22.215816707533193,0.7236835588953715,22.34116070741505,0.793038820774214
26,0.0,0.9567809503601049,18.84209006519822,1.1959592534298324,12.254998209928488,1.1311107549565338,26.323510052878355,0.9079713946924497,22.245259608210304,0.7486038471450316,22.34113396964169,0.7818804106911298
27,0.0,0.9493581369451526,19.093200756579478,1.2165418377885744,11.801021369649689,1.133039373148111,25.753974047474514,0.9161970987779491,22.17511548405794,0.7498321866604851,22.30022580422559,0.7663110482114007
28,0.0,0.9437858989081733,19.301262838761808,1.2433838180512586,11.806614202005719,1.1150131659863323,24.904672160743246,0.9351943497167948,22.163351280321187,0.751885031498214,22.426560262176544,0.7504250694767363
29,0.0,0.9382743386623659,19.53369416836061,1.2750324140923461,11.720148696805552,1.1184712183184164,24.460031816256716,0.9545152037947894,22.257848083485314,0.7554166520305353,22.379257786744198,0.7501985774433281


==> data/per_ep_regret_kai_n8_b3_s2_a2_H10_L120_epochs1.csv <==
episode,optimal_avg,optimal_sem,ucw_value_avg,ucw_value_sem,ucw_qp_avg,ucw_qp_sem,ucw_extreme_avg,ucw_extreme_sem,wiql_avg,wiql_sem,random_avg,random_sem
0,0.0,0.9685653926797031,8.349980403399996,1.3338332377338997,7.481587246133326,1.1158435053553326,11.625230089066658,1.0433447545968204,7.330095186799998,0.8019817272156949,4.976007539999987,0.639375353345646
1,0.0,0.9422364478881238,8.427088786626665,1.3045553152984686,7.587039394400005,1.1162897233912845,11.58186608263333,1.0419721765671437,7.4408971954866665,0.767847375180468,5.3811416548599915,0.6376982315842041
2,0.0,0.9196322172777397,8.285414451890663,1.282571952450113,7.537600178853335,1.1039643394841598,11.616694452896667,1.0104857982169815,7.309880314178006,0.748257651203995,5.594491547720665,0.6499688101384201
3,0.0,0.8826916979355052,8.463966722908257,1.2559304513222418,7.792897723427991,1.106621347705296,11.749721299453665,0.9761109047233475,7.361882055693531,0.7195668735635161,5.807059786455255,0.6414512335412936
4,0.0,0.8746781601941914,8.433798582144103,1.243511920304641,7.892491067718527,1.1140892027776095,11.795814152201629,0.9876388321499037,7.45193156737751,0.7135491999743482,6.037684968896404,0.6446171811620357
5,0.0,0.8718597330184048,8.383550562943032,1.236728037094147,7.787795596033352,1.1272388486914655,11.673558381654814,0.991212439377769,7.3510417062997675,0.6924756025825218,6.051367926680108,0.6605896060076654
6,0.0,0.8688187768218403,8.36118590942873,1.2282689013232093,7.793584742216687,1.1185161109513515,11.601125448389332,0.9781348083844604,7.376764013943124,0.6915160686915451,5.9535665132854305,0.674005742471877
7,0.0,0.8607617654324489,8.231567626199187,1.2319993928829025,7.831377511015017,1.122391828903433,11.690794993257065,0.976157624626132,7.329833193335478,0.682262980406238,6.0514723221168865,0.6764452786794874
8,0.0,0.8557322698435046,8.16380317104592,1.1920306587723362,7.815801199266833,1.0955642447509704,11.659364964924677,0.943123234303619,7.107560400101917,0.6824638193435468,6.125018643511847,0.6531584008436823
9,0.0,0.8643851554512907,8.21898232370133,1.1436100626330166,7.8568732439134905,1.0644518679627435,11.79497642065888,0.9295336751994316,7.238496367311722,0.6780184109379471,6.218562323433996,0.6454238647856073
10,0.0,0.8274280861929925,8.007324562837873,1.0728148451358026,7.635606120542143,1.0480025233073433,11.732362047052998,0.9235693907752269,7.0672132349872285,0.688702519544054,6.358799642023939,0.6394001674748401
11,0.0,0.8159730374755054,7.932054513634089,1.0203899372215706,7.3318416383546,1.0238419000495755,11.720221367941033,0.8920576458237148,7.02062372548184,0.6813475860738525,6.419084739661546,0.6511974188825632
12,0.0,0.8221643371625573,8.047992037484018,0.9849315840091234,7.2529524066724775,1.000660491935123,11.908008501666934,0.8896022241315892,7.171834063646994,0.6711846805477046,6.623223092902066,0.6699719092156882
13,0.0,0.7997629385678139,7.966955406428955,0.9209575284856568,7.209513189125229,0.9958315833713173,11.944501867753576,0.8792087311910698,7.169166684902301,0.6674680433218596,6.643031486385198,0.6879838424643165
14,0.0,0.8113981371524327,8.014537778312711,0.8820520785936271,7.240458724359364,0.9706192277781219,11.979070507158205,0.8560815203243164,7.315574368938719,0.6718696042838131,6.821188232599994,0.6897789178462059
15,0.0,0.8105417237745592,7.937313460841448,0.8375645350400867,7.305600660456772,0.9578527803665162,12.145619268929057,0.8329207345060256,7.352152110444852,0.6636569410445787,7.006971958393333,0.6816896217903267
16,0.0,0.808758532822691,7.892550550297301,0.8036757292778142,7.2306652986244195,0.940977370488796,12.373841739022815,0.8295776213823336,7.281780896160363,0.6734787764485626,7.150058217680673,0.6651082134511324
17,0.0,0.7925224703703412,7.970343072794243,0.7760280828268512,7.355580091268649,0.9213373817084312,12.397893781000537,0.8365782445504465,7.287401180170999,0.6600921947340039,7.200078612685932,0.6632657331922653
18,0.0,0.8080132645476781,7.840817661221486,0.7311032152516799,7.19056068004846,0.90560477638221,12.283628709873827,0.8228743170508086,7.2475253892272455,0.6581562497768836,7.164983816717349,0.6645343740312518
19,0.0,0.7935541696637788,7.735179094079335,0.7240273921573223,7.094781540350269,0.8903321734979732,12.117762562493105,0.827856983501947,7.151758289784514,0.6567500019736496,7.12895745990561,0.636843964626158
20,0.0,0.8009575978301311,7.69875636776473,0.7000999273177475,7.066057194701898,0.869313316404623,12.177345085830456,0.8423431065951038,7.186525234432722,0.664351561290006,7.346079295141703,0.6331644331389736
21,0.0,0.7992353411638856,7.622121849528259,0.6715548520046306,7.063947377338387,0.8664971860247886,12.144373815927413,0.8479933995991417,7.253350700896124,0.6637390832884025,7.354385789127548,0.6436499102330823
22,0.0,0.7926814306612889,7.352928618762096,0.6716198930588657,7.036163789371209,0.8734956320182051,12.172441481108006,0.8709538529092208,7.340901271493177,0.6534727936779375,7.487161418608121,0.6451021160052983
23,0.0,0.8072864593394896,7.108204301152554,0.669877412218901,6.801859285354087,0.8412291330722332,12.1205792940372,0.8639188692077656,7.39648833145052,0.6433847427142496,7.583074022500636,0.6387955408986905
24,0.0,0.8035116116212688,6.775671494450627,0.6615997453919098,6.429217376832007,0.8567798021553507,11.978805702200145,0.864286207786936,7.379441225365465,0.6528925969976866,7.491589928077232,0.6375438624593555
25,0.0,0.8216040305997468,6.552939665265566,0.6665569877718757,6.36821349771548,0.8419877573874341,11.878305839133464,0.8726910868584101,7.293577764335584,0.6652073386961794,7.421987628262851,0.6350785585373016
26,0.0,0.801954565569235,6.5176874961523446,0.6802448308716609,6.423785968103932,0.8326691571132829,11.943623452813451,0.8731451597600951,7.334998569122025,0.6706965348638491,7.5741734383565635,0.6423698334897154
27,0.0,0.807370192980496,6.617646892710447,0.699471141459481,6.4476335837535395,0.8184966633153711,11.852648916778776,0.8803799407548067,7.277017819303161,0.6794474616106231,7.616737275240908,0.6622877218169843
28,0.0,0.825273679082605,6.671652867266072,0.6935564282352658,6.383091047018194,0.8209560310056154,11.857885025494237,0.8905998861115808,7.4090546555528505,0.6773811696861253,7.697014017176826,0.6449102653117467
29,0.0,0.8102712712076849,6.487099807159463,0.7103797948429398,6.110591494843028,0.8071256694016538,11.745182762438137,0.8940316092899598,7.302983727670892,0.6710715025979131,7.610353438579136,0.647003956059225
30,0.0,0.8161224224942366,6.491996178896841,0.7297274698331035,6.095563156705396,0.8099928741851175,11.662211919174325,0.9142283039510387,7.352551351223802,0.6768103043408793,7.686744116041218,0.6473077428280334
31,0.0,0.8145771831891547,6.412486067500506,0.7281217081463018,6.0051160185748635,0.8315227352391806,11.613740975636901,0.9158306547254451,7.367672796808094,0.6832463706939146,7.653631691557109,0.6572764508077145
32,0.0,0.8021716562105146,6.283407117643783,0.7362028231422755,5.917854545324037,0.8222194411945513,11.384054728526543,0.9147670178051094,7.492509959420612,0.6703841347104911,7.7549737925147255,0.668588739185402
33,0.0,0.8120813940037986,6.096810665266059,0.7528486623490412,5.775337229524961,0.8473365045560397,11.309360366273886,0.9189961927504567,7.479070192858547,0.6755674094605452,7.748660402169907,0.6828514310538676
34,0.0,0.7993311931082246,5.816535723592796,0.762504120814034,5.503042071625803,0.830954290014668,11.071967269626494,0.9033466944030535,7.169185904126024,0.6607373558084302,7.61286029305959,0.6835209416967942
35,0.0,0.7995493896342354,5.923610387380187,0.7669084776992736,5.529669934036555,0.8436337338061651,10.907474447423851,0.9031587112285835,7.223875360206765,0.649622501344611,7.558617528920298,0.669590093677875
36,0.0,0.8045395752881864,5.804684480395501,0.7681695634673242,5.49341023464623,0.8384063480864657,10.69075585230813,0.9160560998136172,7.089088964492756,0.6433244922179702,7.489131220588273,0.6791106970404687
37,0.0,0.8003739200070183,5.750804121029283,0.7825405858905139,5.53818496968827,0.821691463804683,10.679684540950646,0.9348122589482076,7.0715754108701425,0.6467454399933397,7.688173315856108,0.6757852439595206
38,0.0,0.7948262395463065,5.79621834047969,0.7899105593317964,5.466181041392787,0.8234672282183462,10.414265926508918,0.9414698522357671,7.247304557889791,0.6468263968692516,7.785905737343839,0.6745744238570968
39,0.0,0.7739693084519252,6.008681824718394,0.8003270346464755,5.595867461733516,0.8140686620900377,10.351549708398032,0.9511035893765514,7.393324676267493,0.6524500426941863,8.05741489684279,0.6713094818334672
40,0.0,0.7770660830851027,5.993074191013218,0.8052080098842765,5.654804524400156,0.8175772912096853,10.242342314224892,0.9399645617053,7.468346203954063,0.660687001188775,8.002491512765172,0.6538003142897372
41,0.0,0.7751954253065261,6.174462629211892,0.8081632401133833,5.680185903546814,0.7960201741553118,10.143018327689067,0.9602049150887055,7.615365033292001,0.655423861024782,8.075241003881988,0.6596242104796519
42,0.0,0.7741384335603144,6.267980620137369,0.8063683810640866,5.628709247112127,0.7896785197278305,10.062300619993493,0.9593649938145187,7.734698982996125,0.6461779404270139,8.200265126987123,0.6620344336300537
43,0.0,0.7742019008580711,6.21900191806364,0.8155463319881613,5.514243192927591,0.7987261533989602,9.750925678154154,0.9581166719734581,7.686356872803188,0.6431718009564892,8.257227752961754,0.6648696807479053
44,0.0,0.7897966033741258,5.9841637597372745,0.8229926275275992,5.384677645941487,0.7930564806153428,9.546032783598733,0.957961022434172,7.758336999922868,0.6543835881631932,8.19311023347224,0.6762183073766194
45,0.0,0.8004098479742006,5.821991530536881,0.8150336879133504,5.066379998827337,0.788120671030698,9.200418625632196,0.94271660587213,7.678858573357246,0.6459256119531201,8.03616365918501,0.6617433994614139
46,0.0,0.810497622918931,5.875407452369856,0.8337399318415778,4.9601842464446015,0.801039649808354,9.155509872775642,0.953862481552903,7.670174202141517,0.66133137411913,7.998112395739842,0.6834995941944877
47,0.0,0.8138183587704323,5.87151749253287,0.8400029431742341,4.92827302340681,0.8225078497675848,8.880142187518079,0.984208068390294,7.664462407940707,0.6567850468223997,7.984432073499196,0.6761676283060555
48,0.0,0.8129067867885998,5.771898947519581,0.8385323551171147,4.901007570499452,0.8177768673939769,8.54683005606626,1.0022206041427428,7.4276452344666275,0.6604183634796096,7.812658718642606,0.6850706250583837
49,0.0,0.8166478640670406,5.706117621560956,0.8421466022417028,4.765901667202854,0.8239462112287014,8.308539802366315,0.9899343771661115,7.490450684153302,0.6597058559821106,7.84040253445168,0.6913944627270431
50,0.0,0.8104641916543197,5.778301443838195,0.8251076240442802,4.795005365022568,0.8336150300467237,8.201320381543017,0.9976307695464437,7.533687764697969,0.6668782412279345,7.789828521866514,0.6673639860638755
51,0.0,0.8130352681136671,5.725160337887715,0.8327812743165289,4.554066012966981,0.8404333560596923,7.973480634968716,1.0083241319633771,7.502178533294845,0.6512696011046173,7.915197896759864,0.6664304883619606
52,0.0,0.7876260481266153,5.836802292818945,0.8168629409433176,4.578527655363615,0.8347352155122448,7.904275810518513,1.0203262800721595,7.61011752103202,0.6653960113930587,8.057268127477215,0.6733094868153637
53,0.0,0.7808540286964362,5.725662401630384,0.8270846986653541,4.553951516480588,0.8298786620503378,7.661811112506658,1.0205677154922868,7.71984417235549,0.6550427403355015,8.028079242996153,0.6558270806179142
54,0.0,0.7846827862070082,5.701373367527339,0.833681142750663,4.5337601401791865,0.8214868647312334,7.619921308315991,1.0091364731105121,7.779861025413268,0.6606880776983691,8.195083006256532,0.6451499437878295
55,0.0,0.7600587839545073,5.705432894701271,0.845079050712124,4.484763361547937,0.821760281272604,7.495396630264384,1.003134724871005,7.871686330071942,0.6637778682423799,8.158413563237549,0.647225712526925
56,0.0,0.7522908522703449,5.707759021244495,0.8450027311055831,4.540767252113149,0.8283000224185838,7.412953928737959,0.9969329739585003,7.759797081524766,0.6571302920831619,8.137746751887143,0.6340024633351224
57,0.0,0.7665193328895556,5.767527064893365,0.8286651002919632,4.502678326195159,0.8353868715641811,7.293693989677493,1.0096388078677896,7.687266437638943,0.666122428622145,7.961770937658418,0.6359712863489773
58,0.0,0.7621037248422644,5.8653779987573635,0.8280355395175918,4.632357353575657,0.8258745912614147,7.266694792656406,1.0239380078433162,7.788982055008383,0.6675353923030695,8.08894289251258,0.6366354880026722
59,0.0,0.783023964207275,5.779545605088298,0.8269210036617936,4.438641313118083,0.7987513573872186,7.140417470217432,1.025591527339348,7.75976950555421,0.6688619341572216,8.077995879734647,0.6301180821884007
60,0.0,0.7601949725841586,5.649819691232793,0.809929723163493,4.2906319566662745,0.7988586512569481,6.939669880442363,1.0170445157480081,7.659947517318795,0.6720730919112533,8.037474932307855,0.6465838171141086
61,0.0,0.7538768286905502,5.654330501129515,0.8164166068872933,4.246235114366311,0.7812004999071095,6.798062814958122,1.0148287202455224,7.638987755066907,0.6687343566473071,7.7928596254703955,0.6638639000231217
62,0.0,0.7439003689126852,5.527031064829895,0.8194191157543433,4.253980242169678,0.7798782879129744,6.5561460191223055,1.002584453885855,7.575394503080215,0.6630905190726638,7.731447677870019,0.6526716737587583
63,0.0,0.7512304748010042,5.508653861273579,0.8013113036907037,4.194169498959379,0.7873699473285506,6.272523753050084,0.9831405819512015,7.460752513725527,0.6620624948980987,7.6864506128430286,0.6460082757803515
64,0.0,0.7350295823350269,5.568956149026214,0.8046735057751191,4.231565287636776,0.7858978330983901,6.091210693758402,0.976698307148971,7.441437695699644,0.6636510072209773,7.673441783172052,0.6428030197045418
65,0.0,0.7432150975849805,5.529756021190259,0.8127936091499168,4.354641085493096,0.7851381602104957,6.108225585335894,0.9754375478461951,7.417224416829679,0.6538749231559434,7.738851265981513,0.6583834545130195
66,0.0,0.7404459462823831,5.533489754924577,0.819835202345424,4.327633690150456,0.7807942594336933,6.026793653135645,0.9904713367786565,7.448556236140046,0.6532320171057008,7.622239158730036,0.6470363406989403
67,0.0,0.7556925675658056,5.555361649645448,0.8202043397491052,4.338411723628745,0.7750889438950337,5.917011557308754,0.9950739768933864,7.464369568212714,0.6494797309713921,7.712248756317027,0.6492861905846042
68,0.0,0.7601086247382235,5.421004010180894,0.8196727783231101,4.178674897985864,0.7641349122619066,5.770389427431194,0.986137233523323,7.2778316373381,0.6431849480885518,7.552983388325316,0.626631335339013
69,0.0,0.7659343624516078,5.314738490109484,0.820203972517749,4.0840063673139575,0.7712069470647762,5.665036329154756,0.9913151668324232,7.319801711277631,0.6391011862381355,7.6608291648127995,0.632755143596742
70,0.0,0.7585247247567962,5.415679908831862,0.8148698480967039,4.066922687342554,0.7707292481026903,5.688313302652606,0.9861555591536327,7.381141635923196,0.6334977445170211,7.826700812338185,0.6211719736999499
71,0.0,0.7672797810663323,5.274535789255353,0.8077726951303631,3.898820880681633,0.7643956562873044,5.637059121127354,1.002692781466511,7.330160930570887,0.6294681188806048,7.677750586011033,0.6181498737054388
72,0.0,0.7806271054934545,5.1862623866831505,0.8191985613491896,3.769142328933473,0.7718254425752898,5.436817039121284,1.0166656656394835,7.24261264976046,0.6357186786533382,7.776792678583259,0.6441099110466605
73,0.0,0.7788865590844878,5.069232490494834,0.8085739998847702,3.530098552633458,0.7841389175438505,5.319416244535816,1.0151529949334201,7.081893259877745,0.6268426247444868,7.6985127007916,0.6409837436871337
74,0.0,0.7775295259919835,4.914917429325342,0.8118784400962579,3.4574024550567763,0.7906915134297273,5.079604235502231,0.9954924312684893,6.948792799903302,0.6136157337227803,7.602294180545773,0.6375803628856822
75,0.0,0.7872601508123565,4.897062728732809,0.824330304869347,3.5072832964710976,0.7856425736016819,4.8806312789653425,0.9985316953569968,7.031503933026304,0.6313105237969117,7.583705771557863,0.6498478108670395
76,0.0,0.7778498488181941,5.052752235766196,0.8240693844137055,3.5688744594106616,0.793548675905566,4.891570968475481,0.997159098090175,7.0903738621570085,0.6513616140065632,7.608931700648743,0.6329260277891862
77,0.0,0.7701324752095724,5.00835666312291,0.8360002616110221,3.545114352982921,0.7928558731165744,4.713013281847918,1.0050313065329581,7.148185648527967,0.6514407193034807,7.465869328897199,0.6473619452045115
78,0.0,0.7671945290127713,5.069560550297293,0.831781060442564,3.5841850448179677,0.7997042012764569,4.8362001212098065,1.0009310965753309,7.208225503695179,0.6439356288824151,7.703411359367486,0.6367849004308299
79,0.0,0.7673358836515515,5.011104798547549,0.841541391360766,3.5360413208228287,0.8057686813248429,4.747797507048816,1.0040044330259996,7.169226642572319,0.6559635253772178,7.641472504190734,0.6307181254468377
80,0.0,0.7658893027596612,5.024965861186136,0.8454846630642383,3.653675226947218,0.831339254899887,4.76330968587061,1.0027452421217684,7.104584717681764,0.6506522666608039,7.450478409204997,0.6269572244983399
81,0.0,0.7672911452528149,5.116570246747521,0.8584982447166261,3.5149754353791565,0.8240191148186763,4.748893555083548,0.9985732644332032,7.113842255220245,0.6671069840799783,7.4989651383911635,0.6316263962249793
82,0.0,0.7540337197779889,5.005003217386104,0.8649601907931077,3.5064765461745786,0.8024087525417155,4.6197460582485235,0.986796756756187,7.23264980279156,0.6511719753381471,7.590114066005377,0.6415207516282424
83,0.0,0.7296773849917217,5.083608702540825,0.8653706437837896,3.6600624380237896,0.808533156551434,4.651426942057007,0.9661595793712686,7.272789031599071,0.6666574620221661,7.657256853764839,0.6515217321775604
84,0.0,0.7257427234634392,5.110460048593421,0.8668123215197397,3.6832285381414103,0.8058727425240467,4.542388223551313,0.9562692869402777,7.470138838199169,0.6574592535762147,7.708199297528363,0.6556710358553554
85,0.0,0.737645774747183,5.017496177914062,0.8688557570940314,3.5579037998539285,0.8030529287654959,4.511948457496171,0.9754779835537609,7.4385757984392455,0.6787538656446114,7.632989264355512,0.6565952193194274
86,0.0,0.7288661889201571,5.028414478595991,0.8754492121124028,3.6213809618685353,0.8059396999631667,4.381826935393224,0.9629274064120031,7.511056689361983,0.6922663706063135,7.745071407213299,0.6546885660703292
87,0.0,0.7383007871049795,5.092803541469735,0.8542648396809668,3.721809791568358,0.8080637046521773,4.278752716147245,0.9734149025492066,7.38897547617913,0.699502275977991,7.823299314671974,0.6533809308676062
88,0.0,0.7333570840114103,5.143255406176085,0.8507392318653121,3.7559083838181806,0.822458944463159,4.26841311155917,0.9584882104529193,7.610755965001207,0.6914003898310208,7.7738595483581,0.6496873775993472
89,0.0,0.7348608330007325,5.155470334591804,0.8448716107489109,3.708526604249684,0.8181337656530661,4.082648869196586,0.9544583253509369,7.533719313654419,0.6912280635871757,7.849872267502288,0.6501341191446657
90,0.0,0.7211308746676302,5.120936862132634,0.8451845634901417,3.712035943551399,0.8133288775463253,4.050212558170273,0.9647439769716515,7.54170297701565,0.6877927240701991,7.765591949365405,0.6335644560628679
91,0.0,0.7138228506079412,4.931895891946038,0.838611070391259,3.5128907140895897,0.809670831232295,3.935046904846569,0.9632963901770282,7.363482232520745,0.6635437614984828,7.730887151122193,0.6474394413996228
92,0.0,0.716529177858618,5.168709278878101,0.8382283120026804,3.561968193367303,0.8222046723288814,3.919919210108585,0.9717151262976962,7.450066221022016,0.6637485082587193,7.986227022069979,0.6455784716567047
93,0.0,0.7225080214330551,5.23498520501029,0.8474591741359049,3.5249334780772337,0.8067342061292813,3.8829649737643877,0.9676675720801903,7.6204991566531355,0.6517773583809631,8.146893277756305,0.6391625022183598
94,0.0,0.7493384781720972,5.3381700733692625,0.846278395142314,3.3832407040095127,0.804752903586074,3.8917763680212936,0.9646707300528116,7.391774845767831,0.6484988162549111,8.092659626227356,0.6453866489090558
95,0.0,0.7450902476357842,5.245464899932337,0.849403443025426,3.2246992473885605,0.7847568287442689,3.922628401572492,0.9666869751747308,7.37130373995771,0.6631796943363614,7.9561836230846055,0.64064650961985
96,0.0,0.7496993513683461,5.135595434525765,0.8482356413873826,3.126968258289704,0.7932122282254147,3.757712567521903,0.9356958893515113,7.22076678995527,0.6723720639918044,7.940334807402813,0.658105588340766
97,0.0,0.7503025532734701,5.321024849193183,0.8355361391171389,3.3174436448273923,0.795747254076284,3.99382309564972,0.9463076019357726,7.456432862206412,0.6511639209232218,7.995735496035866,0.6705185725912656
98,0.0,0.7554760643151286,5.243438702487204,0.8333086913911467,3.298312889744654,0.7962998260955524,3.9291458254047384,0.9549271206541411,7.483894000632436,0.6551767651950647,7.9505861364522765,0.6720120624242051
99,0.0,0.7549234752095201,5.194514704571816,0.815702415618857,3.408014945136852,0.7898830279680652,4.0542320940309295,0.9509064640760703,7.453084497175851,0.6660403456385382,7.981001226507043,0.6678859407159327
100,0.0,0.7643339619644308,5.391155981441308,0.8222001643603086,3.5509201715098406,0.7944774137718275,3.9900762335145075,0.9508522149846818,7.528655424498272,0.6627654573663215,7.992913422943008,0.6649626103126971
101,0.0,0.7537445361212013,5.517584379757174,0.8266166594693471,3.647653554678861,0.7818146765618715,4.129553680309726,0.9408352185182766,7.634434106928445,0.65326343438167,8.156697826962045,0.6401462734386629
102,0.0,0.7594911146957072,5.472717274594789,0.8321816354221214,3.543783094930969,0.7831790407575042,4.214879278585421,0.950041016427083,7.622655801788937,0.6598960529729966,8.108080888825842,0.6416043922341492
103,0.0,0.7587251279835667,5.449725857468653,0.8375226282195027,3.54600959890454,0.7876432536315724,4.259462078913547,0.9558339673719769,7.670865025770045,0.6637777222219204,8.071258011163263,0.6647760209008983
104,0.0,0.7667631730590304,5.687141770781782,0.8311764715033707,3.7172806821140902,0.7985757170121884,4.336521159328857,0.9653013433202969,7.689039277926376,0.6539463415076078,8.0841258678936,0.6735196906397464
105,0.0,0.7510020649485897,5.707101529750265,0.825393790939643,3.853752005176009,0.8091178019953164,4.31385667002931,0.9577296704254954,7.688275102833735,0.6627100782502795,8.088657662677562,0.6857766936867639
106,0.0,0.7290638365024105,5.714515274668575,0.8162690716625937,3.7740930527584062,0.8160072992433103,4.239683033473035,0.9509177025347264,7.766568921650357,0.6524153432342736,8.100407998503144,0.6924925004185868
107,0.0,0.7289773520601919,5.520135006528388,0.8019634403279101,3.5349221456225663,0.8047792207742136,4.095301206432403,0.9570689463868165,7.7249434936786585,0.6543375541591147,8.142262424599497,0.673154036769075
108,0.0,0.7203606237284885,5.459143392482208,0.8157929990327099,3.3766775363603045,0.8033419208651283,3.999572566575825,0.9523865164872723,7.651667760457446,0.6393852196172515,8.029487668672875,0.6831561982017588
109,0.0,0.7206619947673716,5.347003364300662,0.8166577140048114,3.3662530334976104,0.8013137929266898,4.029907823844919,0.9516083193068999,7.641665462358379,0.6414125529013645,8.054243154712253,0.6681346956183016
110,0.0,0.7287757022729027,5.458446733030588,0.8246221717366017,3.4366734820678495,0.7887716311032952,4.118773045373754,0.9555401967535211,7.595798478042543,0.6319397262591177,7.957508592827693,0.6646259461902806
111,0.0,0.7360203636686821,5.4120182759942,0.8312596331590384,3.331598037534402,0.8105144404275055,3.9741975070430478,0.9430333436356514,7.555159269224955,0.628637432930035,7.865592924038268,0.6723855454601086
112,0.0,0.736641564071118,5.425506643474783,0.8396406160050784,3.329791589014299,0.8158298837187404,3.9126163372720733,0.9350964913520267,7.636319934502456,0.6212686846779365,7.819164166027772,0.6690732096005139
113,0.0,0.7412000969637474,5.662322764840635,0.8379133308815577,3.4572054940861996,0.8170292513159162,4.001414884891531,0.9269117565407959,7.706086769912215,0.6178055093911485,8.017300575164992,0.6582772231426705
114,0.0,0.7474977811556359,5.712444751103238,0.833171916744669,3.364887996377579,0.80829169706245,4.030326986749053,0.9056865808737047,7.582807988514325,0.6339565567061618,7.935933070095167,0.6621120045185147
115,0.0,0.7601304122956926,5.66870772071292,0.8295109407536954,3.4343807554731534,0.8178268929984325,3.8991430075608093,0.91592315962692,7.566067397162893,0.6415365405562147,8.065712429012315,0.6576514670248634
116,0.0,0.7530437596523267,5.464313159634962,0.8464423380231291,3.471167754465842,0.8331239709257651,3.7973149981380594,0.9119976919621074,7.546737538026605,0.6392649100811302,7.987006775164414,0.6722538022279326
117,0.0,0.7460723296869517,5.464364004484803,0.8443895960940873,3.4037218388259234,0.8226757491331851,3.8226332638375915,0.917546346572339,7.565726245103946,0.6286298499515015,8.044168676814643,0.6696677798811235
118,0.0,0.740744685432995,5.458880162422982,0.8459179588065135,3.5350629383166634,0.842431568693417,3.836523904700499,0.9185613334768857,7.604810031573553,0.6444488320659061,8.044754893813181,0.6890458265167738
119,0.0,0.7516694253830444,5.385466759860684,0.8530642626229364,3.538678712784993,0.8248349238481688,3.874613006750444,0.9231972094615113,7.554267068296198,0.661501833932898,8.016705287098528,0.6820312043902392


==> data/per_ep_regret_kai_n8_b3_s2_a2_H20_L60_epochs1.csv <==
episode,optimal_avg,optimal_sem,ucw_value_avg,ucw_value_sem,ucw_qp_avg,ucw_qp_sem,ucw_extreme_avg,ucw_extreme_sem,wiql_avg,wiql_sem,random_avg,random_sem
0,0.0,1.0699807312395773,12.431103406891282,1.7034551212651987,12.343559403716895,1.602068962146191,17.398631028767856,1.3282170328163883,10.219950140148086,1.0485085427200265,11.062626670471559,1.1488996460109435
1,0.0,1.073873922750178,12.514712817241737,1.677017882947935,12.403006210724556,1.5857262993280195,17.415435479576345,1.3196770605071977,10.301076052274404,1.0299238019883816,11.206075680567487,1.115315369269044
2,0.0,1.0560976518801248,12.677417410771355,1.6711746520382658,12.512094432078094,1.568981930356872,17.471784548135595,1.3105005768831333,10.389419242018917,1.0240958849402246,11.286771891883951,1.0901512654248438
3,0.0,1.0339440110738782,12.576303178411777,1.6404669592887953,12.415235716943656,1.5433093970031868,17.484781038312722,1.278973298502471,10.271544328224003,0.9916370414820587,11.306068612405483,1.0522366016076905
4,0.0,1.026479018936248,12.357359550724958,1.5760062588203796,11.966656936641598,1.504846369736781,17.40807513041558,1.2690724325161211,10.27200544053676,0.9923499579162254,11.370008165648564,1.0342355659628848
5,0.0,1.039465800458109,11.963571488936424,1.4806643986312524,11.480722277825372,1.4822631760795546,17.274071557694928,1.23718320004129,10.229172474359984,0.9975632722816995,11.229497822640312,0.9965796475793794
6,0.0,1.0538581962496674,11.525172217998126,1.4073646726011466,10.988211015013043,1.459077910048367,17.12946000508707,1.2255172768149747,10.004326270452381,0.9808938570988653,11.174093186444935,0.9714131205657188
7,0.0,1.0492650843613949,11.405869516725815,1.3353627028080999,10.742112237656613,1.4072601489748435,17.1332582620008,1.2063908556005403,10.01051124050673,0.964121992823299,11.138820495017306,0.9609676799055561
8,0.0,1.0474288155981475,11.126387908556012,1.2863263653110133,10.45193109681999,1.3786237880625902,17.028143987664418,1.1869204330470324,10.02540485581303,0.9503051590977837,10.984941885487267,0.9455451893624293
9,0.0,1.0633671069000994,11.086622380198676,1.2359256376306809,10.298019764397026,1.3399754447046928,16.98118266056151,1.171994839896168,9.93369699544403,0.9692542356955676,11.070902479460749,0.9446882347644725
10,0.0,1.061562066249159,10.91942657299132,1.185004433148364,9.955542677931838,1.3116153945277573,16.965847575219588,1.1967514875301544,9.948522185861648,0.9601409287021578,10.996667238564257,0.9605523463472567
11,0.0,1.0534092783601336,10.780016408559263,1.1138944790209802,9.847457559669898,1.3059330771301514,17.10582826169524,1.2062432425735392,10.09040158365643,0.9604032333736666,10.952987393342418,0.9513656284167169
12,0.0,1.0535935318013592,10.723256754539072,1.0703275847541254,9.599730767140962,1.2904632274336987,17.090088093570362,1.206225365957643,10.207193547388158,0.9620827625649702,11.061722814724959,0.9379745689544459
13,0.0,1.0677311509005694,10.533286392815846,1.0626114089831094,9.339233066683853,1.2881073777064704,16.987469243923623,1.2271967804531991,10.172948442493805,0.9715168258631148,11.016333385709544,0.918713419727767
14,0.0,1.0794127424715132,10.141096633654278,1.0823742739021196,8.913438039285879,1.29350904934963,16.85598344570563,1.2554954096714186,10.13505660618295,0.974595342677654,10.957313342770632,0.9122576957623791
15,0.0,1.0693407920008327,10.058066161530512,1.073530547146374,8.632023232934579,1.2972006763588744,16.673851744637375,1.2767958723481336,10.217743232549147,0.9757301822036865,11.011192939822294,0.9240076574109132
16,0.0,1.0471155074113518,10.122925005742019,1.0670716619293994,8.567913040435208,1.2723660794079932,16.774940143377602,1.2971577381235928,10.304824472070273,0.9744892369483231,11.092259123239792,0.9238380049986301
17,0.0,1.0486663366806506,9.993386313165963,1.0695690984859116,8.236929185258631,1.2466643457338822,16.432005652593915,1.2992068397385048,10.256874306890388,0.972248002432326,11.105973588625666,0.9115970809265372
18,0.0,1.0537187084419735,9.963499645550044,1.0574819844131176,8.113944374858747,1.240215740651632,16.062091548698223,1.2950367869785486,10.451272864669846,0.9678693515343065,11.146540719989716,0.9008167150263497
19,0.0,1.0518156782353199,9.971546162610615,1.0568143623804054,7.825509974145341,1.235849643532661,15.582031202463483,1.29096779551857,10.531293553609807,0.9580554909065718,11.265050664983264,0.9101248482192765
20,0.0,1.0533424898310977,9.902751881582645,1.0578702362760095,7.542811150002898,1.2163311719146372,15.137978303964843,1.298449130892486,10.554370708761098,0.9510234587791914,11.388306805910887,0.9044480319459482
21,0.0,1.0612493978129884,9.938060583353895,1.0760200630464989,7.215283279747105,1.212651661778412,14.784911447606344,1.3044512154925432,10.678072163181973,0.9433637439607776,11.488595058348572,0.8774442329999879
22,0.0,1.0579497682048338,9.964914006277233,1.0727611513845148,7.3998854479246035,1.2062552120355827,14.440124335360885,1.2999146272209485,10.881886228272528,0.9359578057399365,11.499166703302627,0.8936452607551975
23,0.0,1.0586016814901464,9.861753982538687,1.083300176894786,7.281804222517529,1.205639863916374,13.861140305283367,1.3002447642926616,10.792184766560702,0.9020236709222333,11.473609293680013,0.9017879015586007
24,0.0,1.0592583471999977,9.779053053696622,1.0877657962768885,7.146756056352977,1.205736646351569,13.435810104973935,1.3085176733169674,10.820791028092302,0.9117463296056987,11.34594255539912,0.9066152193092694
25,0.0,1.0639930371651087,9.796684239950245,1.097659470742356,6.981926687682581,1.207560140280545,12.671025782792817,1.304774169725912,10.698803343821552,0.915600910133379,11.37237959309217,0.9198004732436583
26,0.0,1.0693507237970947,9.86840736465036,1.097434601181906,7.021877373944328,1.2012512309105778,12.199036781736673,1.3019572734821547,11.009707117908825,0.9110947386413026,11.482235028219158,0.9410088129890501
27,0.0,1.0774657819911444,9.723705549612802,1.109173199427992,6.946676205803264,1.1810682764538747,11.717217437795263,1.3133280965926157,10.820053678750405,0.8891988352387321,11.346026368054524,0.9240729275313952
28,0.0,1.0770036309350433,9.683692188663997,1.0982892430254854,6.9002461214203095,1.1724479353809791,11.33148755808876,1.3326458644233556,10.775019044179686,0.8827112407125488,11.216295561548684,0.9226445729781906
29,0.0,1.0578101078899718,9.729031288442457,1.0868341546802391,6.966059406504598,1.1505528732723496,11.015791500401711,1.3281991090087015,10.787011129823888,0.8932196486144218,11.23208582349099,0.9100682623591667
30,0.0,1.0690044480441074,9.736203614927234,1.1072415869163297,6.866529892184687,1.1548156575723347,10.676327091816496,1.3340250765170603,10.779107510496345,0.9061484146573601,11.21254644868911,0.9082282306204199
31,0.0,1.063795911957962,9.679330367093236,1.1089862102855843,6.741502884958329,1.1590370611945657,10.247823615511386,1.3439174489392176,10.722283015131282,0.9127445846005234,11.0820678402183,0.909514697200977
32,0.0,1.0609699302523865,9.577045438856096,1.110550408769434,6.631733898041418,1.1513667591719843,9.92288900757994,1.3400548877220406,10.709436794973989,0.9140109561245648,11.079780887055577,0.8882696080046942
33,0.0,1.0569762834328513,9.606597227697819,1.112423919972587,6.491935728064732,1.1265724528880146,9.563263588339147,1.3408094668112098,10.678931621345491,0.8876454347812021,11.071196464796806,0.8940762499922621
34,0.0,1.0444233366551932,9.46557309638277,1.1247584333605878,6.3571947575654875,1.119814706949935,9.09401356996053,1.3208036869046131,10.573574615487658,0.8935829118566636,10.89358370138352,0.9086396088854712
35,0.0,1.0392861109358251,9.376987919306316,1.1308890524151312,6.23071080494433,1.1113694793867388,8.89383732931794,1.312695051757585,10.48095251408239,0.8853169759800433,10.917499344358426,0.899315413721581
36,0.0,1.055914503852508,9.537791454052808,1.1303484693359223,6.131008026903501,1.1151501141033837,8.59945181719754,1.30678358351994,10.73689988711029,0.8922015993255986,10.858852777586435,0.875683802871793
37,0.0,1.0739148977423083,9.460070087552488,1.1223123105140225,5.915758492725594,1.1102230499655552,8.332927358553853,1.322025724412099,10.63646373938517,0.9012585600588336,10.824977673900648,0.8967453053033451
38,0.0,1.0762850139519842,9.422683812839566,1.1348027102519778,5.916941122827673,1.1179009656094068,8.226226487895133,1.3289099438711711,10.666308412275733,0.9189680180937968,10.960266888561847,0.8812803730094803
39,0.0,1.0762720681050522,9.472817466216583,1.1483020693368609,5.82927075172536,1.1106149519973063,7.917471930312473,1.3443613586570256,10.68408961181381,0.9243458443560787,11.068175555243585,0.8782738096690682
40,0.0,1.0686263423385907,9.542469933603627,1.1382146374505884,5.782602776803962,1.1227559840850454,7.808041239621758,1.3357301425700794,10.620310130468482,0.9285630500491073,11.162276177861756,0.8952397580512121
41,0.0,1.0598434548013136,9.410840277176817,1.1469541509391172,5.576816818779832,1.1220117333997317,7.718090115412963,1.3453445189313868,10.551972439638988,0.935707164034905,11.045915794190314,0.8957064786548801
42,0.0,1.0522553579100398,9.552606697717714,1.1577215789542195,5.7638990828509336,1.1332381790526365,7.692229500083954,1.356046343166893,10.646564694067422,0.9365244752041533,11.146387250923738,0.9187779730485528
43,0.0,1.045385173201842,9.512575387439796,1.1548259950352309,5.628155260745444,1.1318862430876726,7.60794223939412,1.3552417363264688,10.725260068173732,0.9489908784666735,11.20564633034725,0.9329002108364068
44,0.0,1.0403358709443813,9.415383960217916,1.1614721825066123,5.402465041414651,1.1207888463120832,7.446121870047051,1.3570357118975742,10.69886909534965,0.9335769540815446,11.223967403666897,0.9487608909359464
45,0.0,1.0327691629345597,9.347293571397422,1.1587333131879098,5.37427771181423,1.1101406195297043,7.395932208793326,1.368183705803961,10.679015780598967,0.929120007525169,11.23068509064899,0.9507964865740449
46,0.0,1.0359686500887553,9.47394146863978,1.1566208171460088,5.458580234686785,1.097751951726832,7.416075678019141,1.3656826017956405,10.757886797008865,0.9466928596029139,11.17596728653686,0.9637416764247263
47,0.0,1.0382904837189537,9.432414802856329,1.1774166968612378,5.32680819100915,1.1035583530224584,7.407933783994771,1.3772827196631634,10.717342706931113,0.9636239750437365,11.15628374615904,0.9553734887886559
48,0.0,1.050250264303752,9.469225724181143,1.1855353857115911,5.336560866243758,1.1046787015750057,7.356420873402293,1.3914572401077803,10.616166775616918,0.9636546247669787,11.190381510561757,0.9483618085275727
49,0.0,1.043906148301646,9.389617259295363,1.178933951427476,5.337334253924965,1.1065700140028534,7.3158302921508,1.366830450678282,10.606866612403529,0.9610610689496871,11.244630210838764,0.9477163475429726
50,0.0,1.0529744200205198,9.283104840663654,1.164629695157163,5.263549641180795,1.1041911758060414,7.020599641696592,1.3554340318504117,10.433515816505675,0.9744339609227869,11.164239282812737,0.9313781815511674
51,0.0,1.070007974975131,9.268706943256113,1.1741502854395185,5.247525680272382,1.1101159492421944,6.902818529401301,1.3700636281848582,10.411483760672333,0.948987856934565,11.098079732676112,0.9271860586961931
52,0.0,1.0708154080998133,9.207469763021003,1.1684551309765578,5.137949677943418,1.1098356523552635,6.776498455241537,1.3687902356177917,10.274768125120346,0.966766248904233,10.998806735094497,0.9310870784288734
53,0.0,1.0620823793371503,9.19370523369411,1.1723433275690778,5.1386278804111996,1.0895127786832044,6.639119986888382,1.3667416124448577,10.352195734304615,0.9359574087226363,11.07751537099908,0.9136722358938708
54,0.0,1.076941489998942,9.13579347480082,1.1768743166880342,4.866884084138725,1.0821086437260679,6.383547215282746,1.3511420097063096,10.357935350890251,0.9591594099886279,11.039013536995824,0.8929162511862108
55,0.0,1.0677889183154596,9.270323671505096,1.1870188484171187,5.090344848819697,1.0905948235334892,6.367189889674783,1.3500814350165011,10.500897288390412,0.9574627639688028,11.204349637170175,0.8813860458679398
56,0.0,1.0453316403822557,9.33280186913123,1.1900149626950434,5.148978888405722,1.0872043162536733,6.16989004794933,1.3355164372781958,10.51019834454349,0.9376126092472625,11.233494768606278,0.8895676464513586
57,0.0,1.0335114370493814,9.22246265461682,1.185766348149422,5.166511700968158,1.086744420674491,5.92364330412061,1.3422523108288953,10.695154853150484,0.9243174022662779,11.231692883324776,0.8816641946356909
58,0.0,1.0420372352399767,9.435810374531613,1.1906628108205966,5.168098972094512,1.0984380440739954,6.004487294475972,1.344591906951944,10.78625691095317,0.9189717393780821,11.195794961448769,0.888453692746288
59,0.0,1.0425176768758655,9.405062678340038,1.193090293115691,5.227297989861569,1.1205913850983256,5.96701312063292,1.3344985816818267,10.776644671770995,0.9164633582774405,11.170758609884508,0.8984770829627619


==> data/per_ep_regret_kai_n8_b3_s2_a2_H20_L60_epochs30.csv <==
episode,optimal_avg,optimal_sem,ucw_value_avg,ucw_value_sem,ucw_qp_avg,ucw_qp_sem,ucw_extreme_avg,ucw_extreme_sem,wiql_avg,wiql_sem,random_avg,random_sem
0,0.0,0.6432900946175227,10.972352151842198,0.8528137829606963,11.05804401272082,0.8187973641577385,16.603690038929305,0.7511185080384232,10.589075570646727,0.5975059503501884,10.392400650238152,0.5943466781382649
1,0.0,0.6497744226378813,11.088754603249601,0.8440554111800368,11.100966292705209,0.817097173245174,16.705788153486633,0.7597645130913027,10.694228868684043,0.5948973450394582,10.535722046788777,0.5810555327372487
2,0.0,0.655150412436746,11.22606479705815,0.8386443325085838,11.246500863879486,0.8248997769262854,16.886597747696655,0.7505186021738858,10.816211267214136,0.6009723812464716,10.720661178525745,0.5844548165689728
3,0.0,0.6647477508793148,11.289335460298837,0.832530023043375,11.29003801469647,0.825509582635279,16.851558309067887,0.7481028947737984,10.790726894698373,0.6134192413129851,10.744495071989462,0.5819625094834869
4,0.0,0.661474704840993,11.011062251703116,0.8170677792931281,11.176235147119073,0.8175055458280169,16.756627935960285,0.7376824415059804,10.712920037707299,0.6041896578425425,10.615098498751038,0.5844091010565763
5,0.0,0.6653224863731783,10.771866196317234,0.7940413960111755,11.124892781344101,0.8140949069181226,16.731606734303266,0.7306191343535294,10.779270659701524,0.6096558908087563,10.736938116940898,0.5906141799389416
6,0.0,0.6652995240291402,10.384858434123416,0.776609373325815,10.909828578798127,0.8242747734607556,16.701777128553736,0.7329300270645703,10.75262249582834,0.6147845876254725,10.718953321017985,0.5992933819090032
7,0.0,0.6628522738022521,10.227877911325415,0.7579080382748528,10.938242417530411,0.8181388989154794,16.70451118889131,0.7344427375776758,10.741276523399058,0.6323709272746721,10.695046514444634,0.5990816623731607
8,0.0,0.6656503423120976,10.012943217048019,0.7433351212019914,10.769586862217103,0.8180989237115931,16.522391680379144,0.7400846260583411,10.739557440918738,0.6268526612090866,10.564024662524872,0.6034029511489712
9,0.0,0.6598086003716517,9.802405517795542,0.7283547998616624,10.707769057742802,0.818504528977207,16.360524981160097,0.7471270232456286,10.59911174638934,0.6276240432231815,10.561125565167245,0.5980542727600504
10,0.0,0.672461864153882,9.544899051677007,0.7240270050331405,10.646828695080501,0.8349014610786752,16.344586173506457,0.7488668215133855,10.614755086108111,0.6272724923497165,10.658934205953429,0.6025152221275316
11,0.0,0.6768666727559032,9.089406871432615,0.7201029583578649,10.514839744217262,0.8464475098345091,16.244577108733232,0.7439252766857011,10.5627203618562,0.6192117434455808,10.537147010174053,0.6011931841111399
12,0.0,0.6731400595048864,8.685529124687157,0.7209817927255433,10.41998295202346,0.8455432837679462,16.23690844226572,0.7493945130601539,10.709836689736825,0.618237334162485,10.57636813539392,0.5997460807517252
13,0.0,0.6836541076276573,8.22940254457469,0.7218263674116754,10.306772380421876,0.8457846377178291,16.068010651836783,0.7550642717657264,10.784798378510104,0.625475512222101,10.484752833077593,0.6140194097651421
14,0.0,0.6754377077744265,7.931247150786525,0.7177892822643913,10.145923499285608,0.8436069565204103,15.93804599726916,0.7690432144062057,10.738015596061182,0.629508838943497,10.609248388628515,0.6154337687503608
15,0.0,0.6814234332380715,7.6563141721478445,0.713758646020204,10.051725098527896,0.8586069700524614,15.80550249218792,0.7734081949337637,10.747608646950376,0.6403827785892641,10.531544614042097,0.6252062722058738
16,0.0,0.6723119121362072,7.269191166350936,0.7114172151484861,9.834399758608768,0.8524846372230597,15.693538810926754,0.7792472592374035,10.769266146555204,0.6374174435398494,10.548505304552023,0.6217714391443727
17,0.0,0.6685153999825815,7.12167864351769,0.7184825188252927,9.619592847307281,0.8544021655203556,15.467285166657668,0.7812325906983147,10.779801735963709,0.6348803643998508,10.589482703681377,0.613797855707937
18,0.0,0.6729994500550937,7.007936540730157,0.7309971409265269,9.491403251325472,0.8471066915354928,15.31720934211723,0.7908906751330352,10.841190248213778,0.6370656025127918,10.726241552031823,0.6110725397403632
19,0.0,0.6734440649125937,6.738794664512419,0.7299685608720424,9.051735343495835,0.8407504517175319,14.840558541594522,0.7953221883745552,10.77240172338118,0.6248054171882733,10.616760181133948,0.6207667033742769
20,0.0,0.6804496742531412,6.283333008938321,0.7275673776034238,8.595773615380587,0.8247403228612528,14.177911890511574,0.8035944751432266,10.617131453506197,0.6264316818191558,10.384624394491688,0.62853747544608
21,0.0,0.6745253405883918,6.167015047946194,0.7270885024750191,8.380552816338351,0.8071949218227016,13.771353960439953,0.8088476152925343,10.672363875133918,0.6254969347182223,10.403423384090551,0.6240504758944975
22,0.0,0.6654149351424288,5.897414574240777,0.7248421377927655,7.948286899710631,0.797302368815489,13.186211574709723,0.8206999122696026,10.680826004031154,0.6196734535490477,10.435378798053385,0.6282933067398409
23,0.0,0.6558574774223362,5.71181399974359,0.7223675705234374,7.649061624232814,0.7913537012215466,12.730193812103956,0.8237692417887426,10.6901666344584,0.6244124508843403,10.539374615814111,0.6304883362868773
24,0.0,0.6597153682073035,5.6372215007922435,0.7259465813848599,7.486259641675687,0.7848343111843589,12.376129736596866,0.836208469654793,10.804493447412938,0.6208299923050321,10.567918996210047,0.6237571187611596
25,0.0,0.6580165910538021,5.5960688606219975,0.7262083748576899,7.240244187194072,0.7725957865515726,11.950087744998164,0.8368724286804146,10.90168908640321,0.6371355451146501,10.653850570794575,0.6262136301741072
26,0.0,0.6655481769996624,5.531810186276047,0.7325382327271982,7.0599551081559895,0.7726642755818967,11.573196553870314,0.84883299025513,11.005842287480611,0.6327045351541056,10.63370087448665,0.6283224697361023
27,0.0,0.665610257348648,5.3955884884390315,0.7247003195008999,6.934835894326291,0.7669812363325021,11.15701778249197,0.8545764898884806,10.994416546877588,0.6333805259521144,10.698366893758248,0.6291811033487265
28,0.0,0.6709313809225552,5.263907640369972,0.7213508854988979,6.779439700386625,0.7757412452164454,10.868492996259043,0.8565503200939129,11.038640699736462,0.6301191314661794,10.67710730745808,0.6212260212295704
29,0.0,0.6775529367839708,5.129530911983856,0.7257957362388205,6.597159244690559,0.7720225440953933,10.541826012522385,0.8644227160090008,11.038608635177525,0.6286715542903957,10.563652780483174,0.6258097239385549
30,0.0,0.6887982973307585,5.033878481079228,0.7344602874238079,6.440643307524212,0.7746769693207164,10.343842461137683,0.8662700455873548,11.05948708267556,0.6242243072842792,10.42459256434379,0.6255268745633762
31,0.0,0.6814869168494772,4.914460967141842,0.734094256315621,6.230796664929102,0.769231761046151,9.927048469301909,0.8765210988752835,11.070786667259966,0.622115817382955,10.399288316152784,0.629884121832153
32,0.0,0.679001524081365,4.862987765223487,0.741452837270179,6.047220740737174,0.7635857840376628,9.68359862169455,0.8838932196364991,11.051243908107288,0.6254350839946443,10.406899357167525,0.6282699969093604
33,0.0,0.6843902159360933,4.878166723045531,0.7391241118009262,5.843415220041912,0.7590117757981559,9.371669050913212,0.8796382802548022,11.0300455786128,0.6194725871765686,10.482087540758435,0.6363355345452036
34,0.0,0.6862965362134975,4.821235347317312,0.7476532036066224,5.828620879201459,0.7653744968421556,9.153918451851574,0.8921740759912324,11.041495160467278,0.6213680526372996,10.440236727828172,0.6419850948332406
35,0.0,0.6739124560179403,4.807006030489717,0.7567156419584513,5.726848097270555,0.7696273873225036,9.040794093233977,0.8857988256382986,11.090823353944153,0.6187654278299122,10.427565492293695,0.6325852747625914
36,0.0,0.6749941866465773,4.927373305549565,0.7547771924618052,5.684909920604696,0.7735718572359896,8.93696346188559,0.8841581932900081,11.113648620670553,0.619226499590531,10.510210913885565,0.6370679996706973
37,0.0,0.6775763241142451,5.01443732638824,0.7575399074039916,5.6909472345352015,0.7809159393433889,8.850707138860528,0.8800720127868551,11.197352928958274,0.6242770135645065,10.593988623192097,0.6418268487399332
38,0.0,0.6714379457110546,5.222274806011875,0.7600867885894734,5.593243149556422,0.7762432026334843,8.597660641513684,0.8885834152552392,11.265134577649427,0.6176183697092023,10.67085911730019,0.6450291408434301
39,0.0,0.6691309806264218,5.181770449573108,0.7681163286240642,5.5590224225133795,0.7731796429513198,8.439155049427299,0.8936292594304447,11.152565672375829,0.625047777590938,10.711369962399097,0.6438876269299064
40,0.0,0.6788626796198005,5.0860874307764945,0.7661289391288534,5.404906585019809,0.7657789989501497,8.255588753679724,0.9102323115155813,10.963340265512137,0.6266198181826046,10.681945301499077,0.6538474898645121
41,0.0,0.6731297627362806,5.094734702795286,0.7636134786947285,5.243216674930771,0.7617593491526381,8.203571728725507,0.90284690988721,10.922060640466015,0.6264269224480565,10.777941079147752,0.652805478445115
42,0.0,0.6771064458573643,5.130403236970629,0.7681750517988484,5.085123782028319,0.7717114957763326,8.006235112354908,0.9122312300686496,10.87205343397084,0.6345132721419451,10.744308428331813,0.6500067019596261
43,0.0,0.6781638799310923,5.165020468016728,0.7718782128498027,4.938245062091667,0.7613277532371167,7.933789687538237,0.9234729809426042,10.891472708055637,0.6264244195281822,10.661972506047277,0.6579039152926104
44,0.0,0.6810125935139654,5.2022022537550185,0.7691129477366194,4.7497686755996895,0.7465217443984605,7.794579415775438,0.9277228210347691,10.869569950343973,0.6220618662021102,10.540566519628292,0.6552123763727048
45,0.0,0.6854899437609571,5.306250446490502,0.7708821744370284,4.732060465931916,0.7411612335451964,7.781652048871138,0.937187501959439,11.094053235481177,0.6194512755234991,10.563610881397231,0.6515307196052249
46,0.0,0.683705915261744,5.389101573628054,0.7689917710957254,4.625757125654978,0.7329806913180491,7.774572123253286,0.9418734228433457,10.993772955875322,0.6239738558908037,10.497239732554036,0.6547473732006862
47,0.0,0.6777298110102912,5.332377350366066,0.7687148268339683,4.617966573801127,0.7315647884430772,7.76087232799285,0.9350258836885915,11.109914729076358,0.6169973124012021,10.602721520102008,0.6523691317180851
48,0.0,0.6718625699281902,5.331034090722902,0.7655518335507385,4.715482253375342,0.7248301641330793,7.728817833235901,0.9289025744312069,11.239224436367934,0.6156040080080596,10.71997922256228,0.6492611705596288
49,0.0,0.6735720161820794,5.355403497434409,0.7730196323476873,4.638323694442882,0.7237639793147325,7.825143186097556,0.9277635292022974,11.14158405711796,0.6104121888174955,10.672140035058526,0.6587999729808498
50,0.0,0.6671285313781836,5.408420793280001,0.7800606620860059,4.661554439676955,0.7265787508687601,7.6952962547933055,0.9302826254439496,11.180599549121546,0.6158271345979435,10.693836831727495,0.6490879156341103
51,0.0,0.6751639374019691,5.448559756270583,0.7799751040452703,4.493865666524286,0.7313667452743249,7.583216594691756,0.9360871090456208,11.123364490091383,0.6139328275433384,10.761097043167801,0.6588473202195035
52,0.0,0.6833907793618376,5.500654131914118,0.7862017339000205,4.57427735205939,0.7364441092346106,7.5210980123386335,0.9296252827075407,11.15379320546051,0.6192778387580163,10.838295620430394,0.6564850817312861
53,0.0,0.6815613900612898,5.475689635397103,0.785831547396189,4.44430257210815,0.7268431025035876,7.497837611694379,0.9281888642014873,11.085356970302016,0.613712611478989,10.88025845653948,0.6517146947501268
54,0.0,0.6864607032297282,5.57616820958151,0.7870631814652775,4.485596928590596,0.718552378436366,7.540026897655167,0.9250558457271079,11.101040418906173,0.6125798448767594,10.913949558177357,0.662378846435943
55,0.0,0.6839484220402594,5.516452878918329,0.7862571899862072,4.485597145855458,0.7056039025383822,7.392844979180808,0.9152731600773213,10.976219718005794,0.616909800058535,10.853375476019778,0.6568104274333781
56,0.0,0.6893298129845615,5.5543805230166825,0.782271956796711,4.427515866713229,0.7055214323654865,7.272433837153542,0.9132430441366657,11.024102051681027,0.6181108631524808,10.789759733148749,0.6545102689026493
57,0.0,0.6905557225591666,5.708645796302733,0.7881105879023855,4.511475455569631,0.7083823744359596,7.278700588325279,0.9171851453148303,11.017832913626314,0.6155428182878149,10.8677002711281,0.6539579354334656
58,0.0,0.6812240121634376,5.709380148182866,0.7900361957078039,4.4541820138588335,0.7124848641725361,7.266941891302203,0.917181434064546,10.997023723100675,0.6195308527297898,10.800755308745934,0.6373219573574125
59,0.0,0.672474857113192,5.640902884546804,0.795057027942157,4.508737852183529,0.7112683302374674,7.138048815190359,0.9123958091402654,11.05788533864122,0.6233637758590318,10.880098833288379,0.6441091988310245


==> data/per_ep_regret_kai_n8_b3_s2_a2_H30_L40_epochs1.csv <==
episode,optimal_avg,optimal_sem,ucw_value_avg,ucw_value_sem,ucw_qp_avg,ucw_qp_sem,ucw_extreme_avg,ucw_extreme_sem,wiql_avg,wiql_sem,random_avg,random_sem
0,0.0,1.104684496475575,12.18858585971315,1.6679511069908861,13.87336644152952,1.7443471478357617,18.09238667015357,1.2835747901761358,13.098338125347091,1.169420086583294,11.870297744060778,0.9888750071712602
1,0.0,1.1069346122279453,12.308799206242846,1.6583085040886396,13.846182926246804,1.7348995336392818,18.17955467148241,1.2890960178391424,12.904287523896365,1.1437810729969449,11.69808968291673,0.9759383197357991
2,0.0,1.0925857513113129,12.327198805996943,1.6228014764563217,13.576037156388196,1.6966846243871605,18.162078143885243,1.285489786516518,12.665559513943194,1.132890418158209,11.889270762978413,1.0047213071661074
3,0.0,1.076967479105677,12.27400270363588,1.5716593533600145,13.401824586170129,1.677808270011871,18.166091843650022,1.296797879751853,12.656307300540739,1.1111862395453853,12.033559987846324,0.9973245845081185
4,0.0,1.0950461782434757,11.937645068186129,1.51106227170528,13.011578939166476,1.6698308243824984,18.18680326914302,1.3126314383532482,12.473393476875408,1.0960919411356322,11.828588448617054,0.9801499602313849
5,0.0,1.0898914145893908,11.666264818979826,1.434830317321521,12.57358259100588,1.6217970772853656,18.25759722786842,1.3292072111311883,12.34755260856555,1.0735671743562865,11.893352901689944,0.9697798333768436
6,0.0,1.0890773828395026,11.405306982474627,1.3793715382021983,12.220039702208659,1.563121784112634,18.086999024581644,1.347974372919521,12.123962661811923,1.0722883407603914,11.814414536056027,0.971657883018622
7,0.0,1.0941593750292462,11.092213413398,1.3442232139710482,11.839864247264906,1.518559090042465,17.969750215078353,1.3612964459204446,11.901183584039686,1.0511623367882725,11.744598572544518,0.9607306217677142
8,0.0,1.0979181238806877,11.089185159580005,1.290089099500508,11.703979159149135,1.490560375316642,17.994299374420667,1.364898417653541,12.062001807894625,1.0541913682893567,11.966617581591947,0.9347035388306877
9,0.0,1.1052394656987916,10.979102666427437,1.2622472043579374,11.220240295901519,1.4626601733559628,17.807909737302122,1.367803363702808,11.91659617589444,1.0540752077651279,12.103537314861725,0.9631101896880001
10,0.0,1.1132501322345407,10.614633708418758,1.2286957404844694,10.865833057111935,1.466818346629328,17.50604389054848,1.3751036628189022,11.879472757853499,1.0748277709487117,12.075272417090659,0.9730928684253165
11,0.0,1.110322203996145,10.325369613793072,1.2142113281208675,10.39214331991441,1.4083068997433463,16.944536872305743,1.3617437368058907,11.887567677846441,1.0700242955054138,11.984969997158231,0.9639238443050792
12,0.0,1.1268246261364836,10.087454859875798,1.1854453634859397,10.100817308110656,1.395236689526596,16.275031313227196,1.3671866424533725,11.82204251578888,1.0684334540301719,11.876989908107596,0.9713193803635255
13,0.0,1.1288635045202677,9.90606489858532,1.1835170529634096,9.529148621121692,1.4013292825523036,15.600443139552361,1.3648250110277442,11.66278640907636,1.0606281637182446,11.881139846239456,0.9684773299247015
14,0.0,1.1283102662778253,9.791028140586548,1.1882806931582193,9.092782086175433,1.407398895503011,14.866203384012849,1.3489076632402457,11.639396626898474,1.067850522966406,11.83503717183266,0.9776133447839381
15,0.0,1.1341898872663712,10.001977480465122,1.210449113147453,8.977427187223512,1.4281305034406164,14.361433363296761,1.361168185022441,11.752082477617215,1.080230789255053,11.964751657725785,0.9878988077648629
16,0.0,1.1396169044215076,10.01542281942848,1.1842429976923412,8.751766018934248,1.4137330268451833,13.858759820239307,1.3536404576413006,11.747534950341176,1.0975169034387644,12.03223917847248,0.984215497911731
17,0.0,1.1403373637522791,10.252038796831286,1.1934700516527335,8.569688681321118,1.4011301064359956,13.292934289664018,1.3553630164687926,11.757158697371331,1.0947671755912298,12.092712410559209,0.9775920080065321
18,0.0,1.1476503000389007,10.247711680126706,1.2074226409250821,8.343083733001805,1.4097037358129114,12.8672311869108,1.371083200219639,11.935713676893968,1.097826385736223,12.17776176294921,0.9803168997688668
19,0.0,1.1568293650340034,10.286090755066297,1.1990456256980102,8.00895685967729,1.400758589599704,12.287146005559784,1.3874059623131332,11.850820077530372,1.091024967551852,12.130735957192222,0.9623765832365958
20,0.0,1.1606792862521618,10.191126133867783,1.20110399158481,7.857032615053974,1.4057290725401475,11.780583258392127,1.4005968700702174,11.908023790573495,1.0914494226248919,12.165730501050447,0.9612968654263726
21,0.0,1.1450973424849937,10.126100452421369,1.1882638614809162,7.623624526122931,1.3937017542009371,11.427131098068486,1.4307918974078577,11.865534258572104,1.0793090650894375,12.207260225142363,0.9814847308225932
22,0.0,1.1527276661451527,10.107219432993894,1.18481586270192,7.484231487387213,1.4011096822404498,11.020706888305142,1.4357091057548468,11.843568515500131,1.0727190347327509,12.13928506890781,0.992139209723929
23,0.0,1.1367928720217755,9.98955854312841,1.1780930910107272,7.450883694381105,1.391161299479629,10.683810970166093,1.42647122738387,11.879601952851615,1.0686160661786914,12.151286253524098,0.9790292148207125
24,0.0,1.1429915304838023,9.884243037091338,1.17750042152161,7.20906074910075,1.3791724868521305,10.352562205748946,1.4329681898729485,11.821914810955533,1.0506444651529034,12.215534116231076,0.9650933310955658
25,0.0,1.1476505195589954,9.808967891733424,1.1694365047844706,7.083345642455207,1.3740182103322733,10.053804071737133,1.4497880200334332,11.87577212580792,1.0419644682607248,12.175770145826206,0.9559056599327594
26,0.0,1.1517792142263616,9.741133254771327,1.1715529827164235,6.820498181357863,1.347398775714199,9.634790207147503,1.4544117859520773,11.929429888550672,1.0256514452032643,12.15563139304031,0.9534472081660591
27,0.0,1.1435062933622757,9.598481154291456,1.169933584363577,6.647995257905137,1.3451717140586608,9.352066666052586,1.4653043356395188,11.791937285303185,1.0254283878678958,11.96416565206868,0.979727977185828
28,0.0,1.1470499383802895,9.488582590239993,1.1586997878098328,6.409103068351378,1.3372899467080774,9.090706037259835,1.4601242186171848,11.814856927771075,1.0292532374781145,12.009240165525696,0.9894750843916428
29,0.0,1.1412086280218394,9.458912191450736,1.156138745182947,6.440844433332245,1.3168203722512346,8.968721780159228,1.4557958470797294,11.840159033349778,1.035476462242191,12.017224795119773,0.9989531586034338
30,0.0,1.1308751964896462,9.346121135677713,1.1481414486356285,6.5370856816323055,1.3262406523780204,8.82290072304302,1.4504676984219806,11.810936438518638,1.0220045673980493,12.281335945861677,0.9975699227671788
31,0.0,1.1367646818280432,9.413568251763472,1.1512801660738423,6.498043219325524,1.3202193273143212,8.582477858956963,1.450936377390293,11.843713078756373,1.0285562181088366,12.246025382695663,0.9745566998760324
32,0.0,1.1317914936981956,9.391677014543397,1.142839396139417,6.2304787125141985,1.3009150507425418,8.333232674520893,1.4402673914663202,11.9440832860355,1.0254670251762512,12.215551594619981,0.9795575628720561
33,0.0,1.128933894556854,9.318166378890027,1.1554973999927973,6.011107235666174,1.3033315770627822,7.847565016591858,1.4098235465429305,11.752203789348016,1.0257341991613291,12.146128740816316,0.9709129982343941
34,0.0,1.131589045204238,9.269699609275214,1.1442981443415603,5.976310410259501,1.2926259795152424,7.406255278266279,1.387090735560447,11.698368201531707,1.0259264695112276,12.208450256640383,0.992366474812931
35,0.0,1.1403468354451665,9.161456465166303,1.1516011441312808,5.905472395967529,1.2981913096957511,7.087237356333084,1.3892976326266369,11.622601445072377,1.0213085436153213,12.14888919817053,0.9881019362962262
36,0.0,1.1447425819823047,9.17706261814812,1.1631157328790838,5.8280962923247515,1.3052223107879601,6.993633017388753,1.3890124136053343,11.578309437316612,1.0289224877071987,12.355816363315348,0.9877281723387694
37,0.0,1.145800648296244,9.262881284632627,1.1780584605168167,5.733582985210937,1.3084018800492079,6.840803444514229,1.3874673738785588,11.595450992166157,1.0291250979328213,12.293641668711196,0.9712681662462022
38,0.0,1.1268423094366102,9.302607646421556,1.1975881195104494,5.723953319498669,1.292021126614452,6.481167374897659,1.3786434911358973,11.503044659545367,1.028910645914304,12.379478298688674,0.9799377684498757
39,0.0,1.1313932484778988,9.262108093577133,1.203602157772337,5.748170818983361,1.2883610496418991,6.266076783878027,1.381816553883117,11.611246787027113,1.0277145684250408,12.385172507103142,1.0000878114987024


==> data/per_ep_regret_kai_n8_b3_s2_a2_H50_L24_epochs1.csv <==
episode,optimal_avg,optimal_sem,ucw_value_avg,ucw_value_sem,ucw_qp_avg,ucw_qp_sem,ucw_extreme_avg,ucw_extreme_sem,wiql_avg,wiql_sem,random_avg,random_sem
0,0.0,1.45070028438363,14.366773797615025,1.9603920883200245,15.10946342593094,1.9005565731156326,19.948350888067267,1.7097983224642126,12.45450504953348,1.2246923484976169,14.665211580975246,1.1374772631036045
1,0.0,1.4364902577282266,14.376705454453365,1.9235217105620237,15.057359851872526,1.879923125647548,19.976756457052,1.6707413450748758,12.478721978571407,1.2018284986046444,14.369136917018338,1.1289756183520359
2,0.0,1.4172223539295346,14.003144192568662,1.821610846338273,14.763018720568219,1.8404394270462983,20.010046328111468,1.6197174109924999,12.42858801373464,1.1934911387514093,14.357526368057336,1.1235649954413174
3,0.0,1.4096772233860517,13.336164378052842,1.726456719600796,14.03396888886246,1.7872923461478796,19.815859297429725,1.603671270988891,12.242550786217414,1.18128905859629,14.141141232180694,1.1203656717853057
4,0.0,1.3991460416538837,12.769920216067497,1.6585933950322307,13.413996934637034,1.7642405248806794,19.701627807804595,1.6156570024052987,11.986136649335002,1.1740127251304309,13.946683960324513,1.1240211600096999
5,0.0,1.39045482196215,12.311887261682116,1.6251200246467599,12.884284129306856,1.7331170415767025,19.33136262052681,1.6224910850761682,12.105816007434989,1.1723827145338688,13.728493558548344,1.1184572710425078
6,0.0,1.392995094199799,11.966938278772176,1.5849691185728767,12.342177961989613,1.6916568586224243,18.731585363029104,1.6082278021042842,12.066463230823892,1.1728355033981708,13.61364789586176,1.12247139673083
7,0.0,1.3726176269163388,11.65130662220627,1.557286405468534,11.670202941238387,1.657186080609091,18.079675288170527,1.5749489434676462,11.960391524168614,1.1723400042628331,13.467741164033505,1.0910563685273065
8,0.0,1.3573809226738056,11.336309048006797,1.5415317461737867,11.135630621669435,1.6296761249433451,17.12595149836222,1.5605479022414714,11.899900655856406,1.1639158756373105,13.236054681135244,1.1062698050411695
9,0.0,1.358661254690422,11.401011074896545,1.5063325809813104,10.661216544071792,1.5882133535243634,16.359954227912326,1.5538110504714813,11.919027291197622,1.1705400311887417,13.082196297608903,1.1074974313991304
10,0.0,1.353428354436978,11.249774357875815,1.4918563555734572,10.266574070922935,1.576502477616948,15.464778701766143,1.530454461088667,11.882760335175746,1.1667572733913185,13.083064220038978,1.0939942088418833
11,0.0,1.3438237335303436,11.29742303871015,1.482169006750315,9.973405153794324,1.5584208687977041,14.75056917223516,1.5102418761813328,11.96286134191228,1.1654514554640647,13.081193980753497,1.0802711830852187
12,0.0,1.328270178134908,11.168214675093552,1.4694076831858303,9.50572755896804,1.5467258735772171,14.072251046285437,1.4904784189716986,11.74233428152187,1.1718312721808977,12.787484936118517,1.0901997098694842
13,0.0,1.3081232428188179,10.959873199113076,1.4421077329623653,9.286988292268688,1.5320932489328027,13.404785998647995,1.5155276866254215,11.86853791605256,1.1578934215720236,12.748371599627546,1.0913776053597224
14,0.0,1.294055453343931,11.015306737159925,1.4331729440425385,8.907398380579679,1.5068436556006273,12.986996488708591,1.515123937803874,11.943829982965497,1.154603678177792,12.72021130170171,1.0917993903165064
15,0.0,1.2922964233969405,10.81653704546627,1.4363471685862692,8.716311078606005,1.5014257934777124,12.545861476681488,1.5266299133514274,11.941495325188122,1.1642464716437737,12.710293445627848,1.0979329861631415
16,0.0,1.3023620899106632,10.655730339840446,1.4215822810573855,8.538538291969076,1.4743524090856406,12.021621632431355,1.5163061451556439,11.992934990249978,1.133729422078795,12.622335142791293,1.0948892398512164
17,0.0,1.2915904648823635,10.305046481746423,1.3962096568644857,8.241626362703649,1.4690132336043196,11.696313599789704,1.5359697500714444,11.76356429076678,1.1474275171417359,12.496923334129043,1.0778033986022502
18,0.0,1.2843332608999,10.13482992313434,1.392004286169504,8.004557356200017,1.4513018161328177,11.145870349767485,1.5440177624251206,11.752446971832114,1.1414423258116788,12.402459305349034,1.104123621571584
19,0.0,1.2660820034401556,10.105356405318332,1.3866846829718589,7.696351467183099,1.4352265744137271,10.858465982849246,1.5519280770067958,11.793073771034777,1.135765434222285,12.400777199990607,1.109891193969513
20,0.0,1.2623405472132812,9.846810019127687,1.3957753003929985,7.444387330583133,1.4360761880162243,10.403258473402651,1.562001783992834,11.690934944262452,1.1490470589879878,12.593227653829814,1.120226947125823
21,0.0,1.254899582349166,9.94629669336134,1.4130932115278738,7.22191081464058,1.415900345552213,10.072681453359976,1.5564538805970396,11.794826895405663,1.1492844896351881,12.529458211060572,1.0969269942672195
22,0.0,1.2430237968056104,10.105228111214835,1.3882403574985067,7.013521106485172,1.4120845393024184,9.79328028269294,1.5480434539915142,11.880132465514912,1.1145992946461627,12.425264636436111,1.0890815468095265
23,0.0,1.2336692511808045,10.22553242148819,1.3864518818506826,7.042620975322116,1.4063682339195005,9.68855495130802,1.5301118919019967,12.12329695669687,1.1166498093658088,12.817894337492511,1.0963369881005787


==> data/per_ep_regret_kai_n8_b3_s2_a2_H5_L240_epochs1.csv <==
episode,optimal_avg,optimal_sem,ucw_value_avg,ucw_value_sem,ucw_qp_avg,ucw_qp_sem,ucw_extreme_avg,ucw_extreme_sem,wiql_avg,wiql_sem,random_avg,random_sem
0,0.0,0.4473570917826763,4.831660000000001,0.6456747227562415,4.077066666666671,0.8159831437898742,5.764866666666668,0.5108634815045215,4.279646666666668,0.45843023082571754,3.948240000000002,0.5763911608709478
1,0.0,0.4635078462402783,4.8169919999999955,0.6376844397964716,4.107907999999997,0.7924144982447284,5.836248666666659,0.5241076041658737,4.256496666666662,0.4314733818260367,3.852913999999995,0.5311410734457571
2,0.0,0.4475205124606672,4.942281466666662,0.6437877477115959,4.220367199999995,0.7749466128761227,6.004961133333328,0.5159208697018668,4.420628333333328,0.4098408683049419,4.009747266666665,0.5008578244811548
3,0.0,0.4384159005357318,5.018361320000004,0.6511645458392837,4.224983146666668,0.7610726929454099,6.072496353333335,0.5058525741424652,4.457756833333335,0.401902338202022,4.22189720666667,0.4898439045159883
4,0.0,0.4390921111983897,5.067597854666673,0.6651652893948933,4.347038832000003,0.7573113415191302,6.27317538466667,0.5144805029624385,4.532529150000004,0.40555782127850915,4.335033486000002,0.48598550990743644
5,0.0,0.4333030877884252,5.105575402533329,0.6524712629868709,4.561934282133331,0.7408968020400708,6.409183179533329,0.4994113075365899,4.517679568333337,0.4075368485189507,4.451111470733331,0.46174382793020957
6,0.0,0.4384330658604991,5.096768528946663,0.6382079418960717,4.602794853919992,0.7291281537196918,6.4336088615799945,0.504597831560829,4.53411627816666,0.4026558226023919,4.33775299032666,0.4584562946733795
7,0.0,0.4315960880367038,5.060587676052002,0.6467963029049991,4.640946701861331,0.7175844885192572,6.5342693087553325,0.49016771036594975,4.447888650350002,0.3896846408501428,4.387535024627333,0.46020777579823957
8,0.0,0.4306962299954003,5.2483535751134625,0.6427962474727691,4.721878031675194,0.707074133484328,6.7037543778797986,0.48715654789937585,4.536239785314997,0.38414063989857766,4.556834188831262,0.44808028666875926
9,0.0,0.42820386274047034,5.365836217602119,0.6524016886039177,5.028074228507682,0.7015994641031138,7.033796273425153,0.5056936004180212,4.770045806783502,0.3758096994181219,4.787471436614807,0.4478237094654695
10,0.0,0.4334376566319184,5.268163262508571,0.6576468821031322,4.9893048056569125,0.6857033197378155,6.99291197941597,0.510295038682649,4.633547226105149,0.3705437111652312,4.759840292953324,0.4645214821993325
11,0.0,0.43674221250518636,5.222440269591054,0.6623864021343225,4.98497699175789,0.6681942366732683,7.001626781474377,0.5099648985276023,4.516919836827968,0.37525465963359,4.756880930324662,0.4590202875095668
12,0.0,0.43813557645827333,5.332339575965278,0.6545883594535753,5.102755292582097,0.6696117653078391,7.004177436660271,0.5071887999050767,4.616261853145172,0.37103152480380025,4.773778170625528,0.4384416840393461
13,0.0,0.4405053386335088,5.228694951702083,0.6585995071707483,5.068969763323885,0.6760984589240722,6.909010359660909,0.4962728282754911,4.401081001163988,0.37822663787826366,4.65311702022964,0.4144892444041634
14,0.0,0.44210370546133443,5.146854789865209,0.6676809341701495,5.013705453658163,0.6859416372100932,6.84263665702815,0.5098285162357813,4.496641567714256,0.3878352216469964,4.772896651540012,0.4321015100501823
15,0.0,0.41656310012877124,5.178812644212018,0.6580978465963079,5.174291574959014,0.6821199347685116,7.084687657991999,0.48556068482707704,4.562708744276161,0.38718211240769373,4.779598986386006,0.4314909804872524
16,0.0,0.4243836878834482,5.2375267131241525,0.6552369477499006,5.175019750796448,0.665988298296133,7.067684892192805,0.4952639311937954,4.517186536515215,0.3893568237346178,4.774911087747409,0.42502366241659734
17,0.0,0.4315748271009976,5.230270041811735,0.6647124411530699,5.166573109050134,0.6502881503473503,7.05043040297352,0.5028488049509804,4.478377216197023,0.3992959746078148,4.637619312305999,0.4253333466488032
18,0.0,0.4451795405459088,5.057657704297231,0.6612447114185257,5.039594464811792,0.6459193365399657,6.921290029342838,0.507630264654735,4.399217494577327,0.4074508757720011,4.579378047742068,0.42837426967350106
19,0.0,0.4530294985027693,5.000434600534177,0.662820894418573,5.001749684997275,0.640471931476786,6.907911693075219,0.5005891348545483,4.3742997451195915,0.4055917076793726,4.48598824296786,0.4193415260067535
20,0.0,0.46043994286404677,4.912040473814093,0.6487176323312589,5.012248049830882,0.6512434919721198,6.920719190434365,0.49617783435264223,4.4093964372742995,0.41123130817190906,4.4813047520044105,0.4205389199332466
21,0.0,0.4461683577626604,4.750705093099345,0.6470709165849682,5.03459391151446,0.6457562592776825,6.859127271390927,0.4882625092259763,4.330670126880202,0.3893069039950894,4.586318276803967,0.4178282811072723
22,0.0,0.4494523006143983,4.672048583789417,0.637013575039602,5.126671187029684,0.6397305693183897,6.938736544251837,0.49751399656141193,4.34880578085885,0.3837760614573863,4.669941115790236,0.42675877311133587
23,0.0,0.4542868826518575,4.556993058743808,0.6290500954675396,5.004400734993386,0.6357009136055228,6.869683556493321,0.4918796664392653,4.347970536106304,0.3636242631757108,4.562603670877886,0.41876069806626387
24,0.0,0.4622498718311367,4.452556419536094,0.6119973399466148,5.133745994827379,0.6319634244936277,6.855515867510656,0.4852418689919356,4.41736548249567,0.3710504932285541,4.558529303790097,0.42390808586836787
25,0.0,0.45576537769287306,4.51964077758249,0.5947160200986146,5.019487395344646,0.616860566319952,6.890152280759597,0.4635650530961054,4.338382267579441,0.35627940729760965,4.4797157067444235,0.4278117000715456
26,0.0,0.45460476418194046,4.3447826998242345,0.5799941923714588,4.78564998914351,0.6147703889126473,6.9084390526836295,0.47537712212756755,4.3134467074881595,0.37248560679725606,4.446703469403312,0.41803488263303584
27,0.0,0.44171081597121026,4.212319096508475,0.5487074589041386,4.64483365689582,0.6113054328730366,6.868477147415264,0.46797460466003316,4.121890036739341,0.36418979315362887,4.367571122462978,0.4249770363149322
28,0.0,0.44072832902391357,4.316707853524294,0.5417296391680811,4.689081624539574,0.622158492067924,6.992593432673738,0.46642038031103783,4.220971033065407,0.35655298973188565,4.408170010216676,0.4217632840093727
29,0.0,0.4241021315156042,4.299795734838533,0.5194658085010857,4.693163462085613,0.5984646252580577,7.1230554227396965,0.465510669220559,4.310285929758862,0.3593045801404243,4.5640736758616764,0.4107374255500306
30,0.0,0.4232575222953652,4.323054828021345,0.4954551493019371,4.670216449210388,0.6007378008017118,7.1993238804657285,0.47114070679684067,4.500084003449645,0.35568300515548057,4.667138974942175,0.40042304926529787
31,0.0,0.4275683673135699,4.371566678552547,0.49549989015668044,4.485674137622686,0.6047558683030901,7.185899492419162,0.47501668573125966,4.462880269771354,0.36926970788487923,4.705955077447962,0.4112021488189413
32,0.0,0.4302227286508685,4.468870677363956,0.4682419100515338,4.311678057193745,0.6039505166844065,7.1307995431772415,0.4583599017231047,4.484949576127546,0.3622286637051587,4.655602903036497,0.4099465683317453
33,0.0,0.4416962760021904,4.522830276294226,0.4465045422679082,4.33316291814104,0.5794469563131772,7.154426255526182,0.4564580361478676,4.5278359518481235,0.35808599106631195,4.669021279399514,0.40174482767829645
34,0.0,0.42936183606047906,4.483813915331478,0.4392457763672028,4.316093292993608,0.5775821055371995,7.195364963306902,0.458125604792814,4.523733023329985,0.3391158101710533,4.651472484792899,0.3996425482757809
35,0.0,0.42801932949452265,4.327824523798327,0.4255633398750218,4.099713963694246,0.5620057307975344,7.0318138003095445,0.4503089701330527,4.4006590543303155,0.3369913607535377,4.546177902980274,0.3853623546008573
36,0.0,0.43958705610787796,4.322735404751828,0.43056650570435023,4.064736567324818,0.5481986340220047,7.143480420278589,0.45069769768837886,4.306844482230616,0.33363939028673656,4.5724767793489125,0.3841805353118353
37,0.0,0.43237245935260904,4.362676530943311,0.42479713555269333,4.067273577259002,0.5525828949020818,7.320597711584064,0.4497129505750943,4.3329380340075545,0.320111491871385,4.662357768080691,0.39149456878297634
38,0.0,0.4364000117967415,4.218104877848978,0.4229763606128003,3.9043795528664376,0.554042509152892,7.140971940425654,0.45145421223371335,4.214254897273467,0.3276979533674772,4.656725324605949,0.3997092055302289
39,0.0,0.44251223904735687,4.259429723397419,0.4100847960806944,3.9177135975797945,0.5530964263260572,7.060936079716429,0.43915826254505125,4.25349007421279,0.33802980727732174,4.7830321254786945,0.3843484118266042
40,0.0,0.43585635641362774,4.1931320843910065,0.39747804563536876,3.822300237821814,0.5365271517072684,7.112477138411448,0.4466275124583578,4.253437066791511,0.3432017266132781,4.691711579597486,0.3804826593385843
41,0.0,0.4277632951569795,4.179920209285246,0.38650800149884773,4.015498214039642,0.5339825268254438,7.240850091236977,0.4521853838837517,4.414951360112369,0.3418781845360315,4.854336421637749,0.38924741167069987
42,0.0,0.4379259420133173,4.196138855023381,0.38935415175683824,3.99186705930234,0.5304206708053596,7.111412415446608,0.46333378263101244,4.29179489076779,0.3389131374006016,4.675534779473965,0.39702893813471857
43,0.0,0.4359468922113119,4.326073636187713,0.3984129533999428,4.031793020038776,0.5315895315508318,7.154973173901951,0.4739492743604374,4.356178735024349,0.34264049819226466,4.681858634859909,0.40510805266357225
44,0.0,0.4369593305055868,4.3456549392356045,0.3867125428140932,4.0303677180348885,0.535524691126118,7.136599856511754,0.4905217841409019,4.227714194855242,0.3432283872321151,4.698864104707248,0.41531193908811603
45,0.0,0.4461707607483527,4.216188111978715,0.37971284664377963,3.828388279564738,0.5335435434596497,7.141891870860578,0.4918154375307778,4.178649442036384,0.3308836186823902,4.679777027569855,0.3934168712735672
46,0.0,0.44674049237641617,4.328630634114173,0.3834903918915125,3.986615451608259,0.525376926424017,7.3763680171078505,0.4949280786758993,4.391684497832747,0.3400570721252986,4.862417991479536,0.3954114378543934
47,0.0,0.4518542961809767,4.3326775707027565,0.39299976611328363,3.9521265731141035,0.5269763858991594,7.381644548730403,0.5076050175580006,4.4773693813828075,0.3514207426124756,4.92150885899825,0.3958193925739043
48,0.0,0.45469216128017576,4.25531781363248,0.38645311151523615,3.827800582469358,0.5397573014423194,7.262612760524025,0.50886515246656,4.374990443244524,0.36806487074975336,4.744831973098421,0.3934532497684732
49,0.0,0.45157284630631395,4.206774698935902,0.39228590891083037,3.6911325242224287,0.5361556482295665,7.227720151138293,0.49330558108236366,4.306620732253407,0.3620541117539222,4.747874109121913,0.39078103529506547
50,0.0,0.441807856603869,4.250620562375644,0.3896784230754704,3.691351938466852,0.5306354421961564,7.292616136024467,0.4974092791294317,4.309615992361405,0.3634922023050928,4.897747364876391,0.38286420080468914
51,0.0,0.4554888149584088,4.207673172804743,0.3890925882252498,3.619656077953497,0.5368744664004533,7.336993855755347,0.47654655028075393,4.371577059791925,0.37204254836692857,4.885275295055417,0.3825966343462065
52,0.0,0.4483557244159472,4.215304522190937,0.4075431523530764,3.793455803491476,0.5466627616183836,7.406983136846481,0.48220610004974535,4.424632687146062,0.3596420769457093,5.046485765549875,0.38323053253364214
53,0.0,0.4483249181387756,4.1864427366385115,0.4013929984613554,3.6997535564756667,0.5579568096454393,7.324052823161832,0.46877334728678355,4.536004085098124,0.3562974540065573,4.917117855661553,0.38548857140308784
54,0.0,0.44322394964407524,4.214541796307994,0.3958574497621465,3.6914108674947634,0.5663643020019139,7.430074207512316,0.47960546357322,4.52951167658831,0.3526935826114941,4.996569403428733,0.3960062320265261
55,0.0,0.43550855091574436,4.217676950010528,0.3925660168020231,3.595796447411953,0.5626512896809119,7.476800786761082,0.47164364552215393,4.753929175596145,0.35315254460103357,4.943545129752524,0.3976773140313459
56,0.0,0.4413758457812062,4.240663255009473,0.39730630078503754,3.7270381360040936,0.5502384403710775,7.360770041418311,0.4624919299610771,4.738645591369867,0.3453939609637607,4.991160616777272,0.414032367824656
57,0.0,0.4398278393991843,4.239492262841857,0.39207899660834356,3.747823655737019,0.5452276343502314,7.343205037276478,0.47299740866821677,4.804033698899545,0.3610199496143838,4.974220555099542,0.4033296739375898
58,0.0,0.44256734799963215,4.183991703224347,0.40554620034588873,3.7296099568299894,0.5369278125292987,7.367489866882167,0.4819796067560745,4.820833662342929,0.3484369840210209,5.022164499589595,0.40722698461654716
59,0.0,0.43449731668559205,4.05531186623524,0.4056740845644986,3.5852309611469835,0.5464156598560129,7.239757546860615,0.48982779710975916,4.792417629441969,0.3548942931446252,5.047685382963968,0.40232847611551115
60,0.0,0.4372886842914559,4.012868012945049,0.3878317897173988,3.6789705316989547,0.5413786844037458,7.169017792174554,0.48897420162135796,4.724365199831098,0.3414147397260625,5.100200178000904,0.40568343327656176
61,0.0,0.44030548640685135,4.147783211650548,0.37743981340236676,3.7604441451957236,0.526455604181681,7.074320679623767,0.48743529237178745,4.75965001318133,0.3373952877219605,5.105438160200816,0.3913372183752248
62,0.0,0.43810198557780794,4.146986890485493,0.37095715644656574,3.5667583973428236,0.5182796320070016,6.960767944994723,0.5024205168502925,4.715603011863195,0.33637093188683004,5.126969677514065,0.380733580537727
63,0.0,0.4261931048187138,4.215965534770277,0.3719645226111982,3.6384652242752082,0.5279577651968654,7.013901817161917,0.5022517007178326,4.83904604401021,0.3445777616665658,5.265453376429328,0.3869629724900884
64,0.0,0.42792765513844117,4.13811631462659,0.365127300287763,3.6468367018476897,0.5265830295436598,6.963146968779061,0.5143120857682728,4.801145439609192,0.3427213708363878,5.1455000387863965,0.3752452198274995
65,0.0,0.4428646191615191,4.050280016497258,0.3659362355060202,3.465861031662918,0.532555600361069,6.828230271901154,0.5299389592462354,4.7499035623149375,0.35950590844117886,5.032941368241088,0.38891748836593093
66,0.0,0.4542206261903549,3.8452713481808694,0.3668577514591568,3.2078042618299634,0.5355540459863622,6.768252578044374,0.533546344725175,4.541949206083446,0.36259928047094137,4.866713898083651,0.3859055306209682
67,0.0,0.4450837118606553,3.9195742133627824,0.3825734809228362,3.228096502313633,0.5345686016651856,6.831167320239942,0.5317941425497619,4.739758285475105,0.354965683376731,5.005693841608622,0.3934336794623894
68,0.0,0.4508075691719642,3.931946125359829,0.3846250576930169,3.4037648520822614,0.5362282869309347,6.957813254882604,0.5140100447461015,4.85142112359425,0.36421558632080575,4.9815651241144145,0.3888492102924866
69,0.0,0.45432252444626986,3.778475512823853,0.3787521543799356,3.3721977002073764,0.5377354478896568,6.975099262727685,0.5181591334050698,4.816411677901497,0.36366159267441367,4.97053927836965,0.4018199323386699
70,0.0,0.46366906264848634,3.8164672948747977,0.381286137097926,3.416859930186636,0.5428542683490957,6.915685336454912,0.5243058936396935,4.797559176778016,0.36748332525094146,4.991590017199343,0.4114489589383934
71,0.0,0.4478565480028748,3.878480565387324,0.3872564219659178,3.3450599371679743,0.5407257888271788,6.872600136142754,0.5218450394421653,4.753993925766878,0.3718795460805141,5.009085682146077,0.41307047638442873
72,0.0,0.44419715734787835,3.7685778421819265,0.3977985394687516,3.2503292767845124,0.5441372017537878,6.679008122528483,0.5219996979892662,4.69867386652353,0.36980972368437176,4.9757124472648115,0.4053815653251917
73,0.0,0.4451639379183076,3.795432724630402,0.3827011723033127,3.187819015772728,0.534445718618775,6.603779310275634,0.5185964068575176,4.7493904798711775,0.368284647430234,4.910899869204995,0.4025464479295761
74,0.0,0.4487031137677757,3.6037181188340206,0.38734108278906226,3.0493391141954476,0.5187534783708232,6.556757379248067,0.504066748628103,4.764336765217388,0.3755163663506421,4.905433882284489,0.38900458577876806
75,0.0,0.4485972911475494,3.565308306950623,0.40027134510259416,3.0232145361092435,0.520917900363533,6.48631030798993,0.510458830721019,4.743178422028988,0.3661307936629546,4.938477160722714,0.4085415764637284
76,0.0,0.45693528971697217,3.592691476255556,0.40475945265911056,3.108993082498312,0.5178632467359039,6.518188610524264,0.5160402608516395,4.716950579826083,0.3681349618350618,4.875120777983771,0.40343136647767025
77,0.0,0.44203585124089423,3.526566328629997,0.4003390523779007,3.0255257742484893,0.5259278195157548,6.521665749471843,0.5190800859580348,4.633016188510142,0.3730259876555894,4.66535936685206,0.4025381938606888
78,0.0,0.43112797976786665,3.564063695767004,0.39239191160116527,2.9974085301569673,0.5367536298524396,6.520565841191328,0.5319413466565796,4.584585236325795,0.36775904622865496,4.718222096833522,0.3949055895219364
79,0.0,0.43350392246592084,3.3852279928569615,0.40369479397496993,2.932155677141264,0.5363873249626525,6.30771925707219,0.5321059916955049,4.475217379359874,0.37211964628124955,4.711536553816831,0.40422600866110553
80,0.0,0.42825346450234986,3.56285386023794,0.39399987087017685,2.9475794427604782,0.5419755898231209,6.2821333313649745,0.543596290945774,4.49864964142389,0.3756957145711505,4.743516231768485,0.4074384802761491
81,0.0,0.41527206006051826,3.6790118075474822,0.3980615362045667,3.0219021651511007,0.542373712000968,6.392407331561813,0.5471886241127718,4.620438010614841,0.36761281497589204,4.9736826085916395,0.4131750761367165
82,0.0,0.41295401925278424,3.622697960126068,0.40663768383798754,3.0743912819693264,0.5440278387999863,6.426855931738965,0.54257719398162,4.60966220955336,0.36608248128554083,5.0763730143991435,0.39394943803966537
83,0.0,0.42162850061739027,3.574957497446789,0.40997783261343457,3.032565487105721,0.5275593669372541,6.289164338565071,0.5429740073274515,4.562594655264688,0.3695211640929531,4.90673437962589,0.39536072784696297
84,0.0,0.43501495061028456,3.625019081035447,0.4227338854651656,3.159097605061824,0.5383938622653933,6.357036571375231,0.5462759118482825,4.551103856404886,0.37130630967304823,4.97390627499664,0.3844759887152183
85,0.0,0.43997457350534475,3.5713518395985666,0.43124453731488976,3.08402717788897,0.5283184933064873,6.153168247571038,0.5445442061795359,4.49701413743106,0.3918898899315436,4.848524314163642,0.3771151601087211
86,0.0,0.42394334629510694,3.4744079889720467,0.4337498052315156,3.069391793433404,0.512909085222455,6.104693422813936,0.5538602568415305,4.378648723687956,0.3939748547068062,4.917314549413943,0.37020001791639334
87,0.0,0.41725615388878845,3.47216519007484,0.43445887739503564,3.0318472807567325,0.4990823422672156,6.062947413865876,0.5541002792780321,4.393829851319165,0.39386064498299167,4.839323094472549,0.37528256854913317
88,0.0,0.41583995219367687,3.516976671067358,0.437009508411097,3.211332552681064,0.5082250039737503,6.1324500058126254,0.5541605950694379,4.497708866187246,0.38304003379104506,4.9418747850253,0.37033923047626494
89,0.0,0.4126136842197069,3.5149790039606224,0.44074277750362767,3.2305832974129522,0.5134222510780333,6.03804100523136,0.559259648741367,4.5906853129018526,0.37929749160093645,4.991156639856101,0.37872058678249015
90,0.0,0.4134616739328262,3.5450691035645576,0.43602571879728524,3.0567749676716574,0.49846450923966806,6.002067571374889,0.5470478403473066,4.551779448278335,0.374675731346956,4.911028975870488,0.3738290085046237
91,0.0,0.40952178348579277,3.4067361932081006,0.4316186441932475,2.964333470904485,0.4997824263112908,5.8833594809040655,0.545900416964474,4.502975503450495,0.3537490684310033,4.811694744950099,0.37014221590964763
92,0.0,0.4160051944594946,3.4547092405539495,0.4179563169703109,2.873830123814031,0.5160112082017858,5.923362866146986,0.5570098095334682,4.5106672864387765,0.3739979612653996,4.919543270455085,0.3731220369656408
93,0.0,0.40021905791359214,3.600729649831891,0.42609521101007203,2.969463111432635,0.5105855679964456,5.805821246198956,0.560975302263831,4.656257224461568,0.3556105542325909,5.048652276742914,0.36814816432125824
94,0.0,0.4190289562752459,3.644478018182042,0.43486032208391656,2.9033461336227084,0.511522398927566,5.665357121579067,0.5523551944237961,4.581222168682082,0.3813535778621336,4.966809049068628,0.37360324399958905
95,0.0,0.4067956037595456,3.569070216363837,0.43409552518091354,2.8136201869271034,0.5138940671806159,5.437553409421161,0.5588271364846017,4.476131285147211,0.37337861632440666,4.835273477495102,0.35187494490880805
96,0.0,0.40171228161001393,3.3547978613941254,0.4358359393366915,2.7486761682343968,0.4888173384458832,5.375072068479049,0.5522393327312519,4.37314482329916,0.37292734536623895,4.957590129745597,0.35629843392553334
97,0.0,0.40373952629705157,3.4807194085880404,0.43879565801071757,2.7123718847442895,0.5085060537834352,5.29670286163114,0.5646688279741742,4.435565007635908,0.3660228985557196,5.0080757834376985,0.36528793927090586
98,0.0,0.39739240213596355,3.3681261343959044,0.44093907427785006,2.785352029603196,0.5151561433701505,5.335870575468029,0.5594005111701065,4.383495840205651,0.36240943411532706,4.955740871760595,0.38116922696780375
99,0.0,0.3976909569200104,3.4695975209563166,0.4466469350650264,2.763920159976209,0.5306660342639007,5.175641517921225,0.555057381504566,4.369588922851751,0.3734068040557302,4.990734117917869,0.3763723387102558
100,0.0,0.4014994793279513,3.3970177688606853,0.4567914146985569,2.7987521439785823,0.5413897952822363,4.974736699462435,0.5639826129123123,4.35340936389991,0.3748586960967499,4.981278039459417,0.3855552178436327
101,0.0,0.3915613642673246,3.221998658641283,0.4538394661658925,2.6191062629140625,0.5300800995382446,4.92097102951619,0.5598971619635419,4.23176842750992,0.3795085554899102,4.91235890218014,0.3780201637162991
102,0.0,0.3893912748325741,3.2841694594438167,0.45123646402917056,2.707258969955987,0.5380579453870122,4.832586593231239,0.5516831906841332,4.24752491809226,0.3913823464075965,5.0504183452954585,0.3839134196116898
103,0.0,0.395250860987103,3.1535471801661004,0.4630238529192641,2.6675950729603883,0.5455550484480626,4.773936600574782,0.5621676515426459,4.2698610929496965,0.38693210939401096,4.988241844099244,0.3817905726468557
104,0.0,0.3947222453679747,3.1145284621494937,0.46202197865006517,2.7162408989976825,0.5387548479650575,4.838434273850638,0.5840492324945331,4.393312983654731,0.3854070774520655,4.966924993022657,0.38472977356497123
105,0.0,0.3870380944582142,2.995828282601213,0.44770543080098973,2.6773168090979205,0.5169209120686482,4.640360846465574,0.5641642135081263,4.255971018622592,0.39045601028853083,4.895421827053726,0.36819582594415573
106,0.0,0.3904892834995555,2.955456121007753,0.4418089982483577,2.6682324615214554,0.5060485082548604,4.768094095152346,0.5560301603099139,4.285384583426996,0.38737943588814955,4.888414311015016,0.37306192915537184
107,0.0,0.3937241561412423,3.04364717557365,0.4353360614115887,2.490325882035979,0.519847160775194,4.742734018970452,0.5474929973181392,4.3626007917509675,0.38318385572235475,4.936130879913518,0.36446275606001893
108,0.0,0.39915896759466885,2.966618458016285,0.4370782503099897,2.493937293832385,0.531831486415185,4.642160617073404,0.5414309010639283,4.436506045909207,0.3885650052804363,5.003709791922168,0.3577974805894104
109,0.0,0.417973869787637,2.791099278881319,0.4384385835958034,2.5406148977824756,0.5306611006220153,4.582575888699395,0.5543252025245008,4.467346774651615,0.3967158977931281,4.9200208127299465,0.3680954923779337
110,0.0,0.43148902114112314,2.649983350993189,0.42380720476780365,2.434622741337563,0.5226578254057636,4.400740299829458,0.567471348062297,4.304691430519789,0.38571070522137135,4.80953406479029,0.3687532960313407
111,0.0,0.4270533981216281,2.689131682560543,0.42170376783275065,2.5836078005371412,0.5292909890610947,4.297054936513181,0.5820638541676086,4.430291620801146,0.37716044888161865,4.84865665831126,0.3506456864957594
112,0.0,0.4201552177368015,2.591990514304488,0.4214557816418462,2.4816276871500946,0.527033272992668,4.262950776195197,0.5792116955898128,4.391864458721031,0.3912889673377752,4.89275232581347,0.3581230635654971
113,0.0,0.44333267131361825,2.5573527962073648,0.44613065729610096,2.5061982517684136,0.5164673907495171,4.185500365242341,0.5870989340471822,4.332176679515591,0.3972549006966273,4.87727842656545,0.367458789087623
114,0.0,0.4399491104187955,2.622838849919969,0.4432962362850766,2.474319093258245,0.507584340097969,4.11237499538478,0.5787524988115296,4.182414344897371,0.39413681358019087,4.814352583908912,0.3669743658334792
115,0.0,0.45336021156320605,2.603430298261298,0.4497009863163449,2.3966291839324185,0.5058876829476693,3.955274829179629,0.5836133625273425,4.2345809104076295,0.3943419040371199,4.727598658851351,0.3610341798782785
116,0.0,0.4566996477080312,2.6867046017685006,0.4445921148369554,2.3159249322058457,0.5204561448045028,3.9483273462616673,0.5890934240594938,4.2304288193668675,0.38292859255252076,4.622054126299551,0.37622662957653485
117,0.0,0.4401416521734175,2.809294141591657,0.4336942168640525,2.651993105651929,0.5119457913396627,4.0732666116355,0.5860165435058751,4.464690604096848,0.37787147527514775,4.777622047002929,0.3701372497506328
118,0.0,0.4416682083183739,2.692514727432492,0.43509837532978224,2.5615244617534003,0.5069737588254916,3.944881283805284,0.590114907900592,4.345969543687165,0.37574849365591223,4.645454508969305,0.3765203324900726
119,0.0,0.45214578985312914,2.6539052546892385,0.43090563958425576,2.4317700155780564,0.5037927195102203,3.8603131554247554,0.607146420466374,4.291391922651783,0.38378656872733585,4.575187724739038,0.3799295707852848
120,0.0,0.46151469502237275,2.7060753958869874,0.4370644448493153,2.3703183473535923,0.49938831138148293,3.7183665065489535,0.5960752931266027,4.348570730386603,0.3712288076673937,4.504331618931804,0.4018601428923312
121,0.0,0.46010109372844527,2.8501731896316187,0.4465907208689413,2.4205071792849004,0.5175827168354115,3.7282811892273884,0.6166520397144324,4.345366324014609,0.3849097825006181,4.509516457038622,0.4064786788845579
122,0.0,0.4749117460323652,2.622903870668466,0.44086796169665954,2.2490817946897437,0.4986449739617804,3.6216010703046564,0.6095847023887895,4.377305691613156,0.3835002179556523,4.478006811334769,0.41202730958871836
123,0.0,0.46357837129040147,2.6353934836016144,0.4383513515310426,2.200146948554096,0.49251928789334143,3.641092296607514,0.6110361792340238,4.486023122451833,0.385114056632055,4.49060413020128,0.4188839533562379
124,0.0,0.460601002898543,2.507646135241444,0.4366876605603855,2.1461322536986813,0.4931141980695398,3.433935733613424,0.6129416379453444,4.462374810206644,0.37868541708786746,4.361769050514482,0.40109483272055363
125,0.0,0.4634737554462632,2.6089221883839713,0.44189128462530797,2.178215028328818,0.48207242706829545,3.5341028269187547,0.62908701940336,4.488960662519322,0.3903342039293084,4.516002812129711,0.4053961509845897
126,0.0,0.47335543300878236,2.7796439695455746,0.4479359331585474,2.129176858829272,0.48689669864962964,3.6042305442268763,0.6297702165811019,4.563059929600719,0.37333051630629416,4.540140530916739,0.4088651563106567
127,0.0,0.4648706852587169,2.713544239257679,0.4511666092445425,2.1998391729463407,0.4916827119795334,3.604492823137523,0.627480027874984,4.548497936640649,0.3619490076903123,4.560529144491726,0.4107770908546307
128,0.0,0.4467473180267768,2.697151815331914,0.4370153343958248,2.2714445889850445,0.49586401676735686,3.5468702074904392,0.6040724589367309,4.4813088096432505,0.36840940584372606,4.410036896709224,0.4151904164718851
129,0.0,0.44444775836517564,2.6681399671320527,0.42848210697837397,2.1754887967532035,0.5029662692147538,3.5765851867413936,0.6121511764427482,4.53749059534559,0.3665598076441315,4.4511065403716294,0.41268515433784275
130,0.0,0.4376532437308072,2.7611179704188444,0.44972564394793996,2.307049917077876,0.493578713356534,3.631517334733914,0.6185821465549429,4.4387555358110244,0.36248751651274835,4.50156655300113,0.41600408800026095
131,0.0,0.4471726196860565,2.7587748400436354,0.4561528759562723,2.2599915920367586,0.4953318640238237,3.6018916012605295,0.6108600925971667,4.5026646488965945,0.35489670362449444,4.501223231034357,0.42887582850993533
132,0.0,0.44693490707235584,2.825176022705932,0.4448085000580027,2.4742117661664196,0.5107095975350041,3.6052737744678076,0.5974878482713085,4.523675517340271,0.3662433542489433,4.625316907930921,0.4545004032694347
133,0.0,0.44751693972675227,2.968669087102011,0.42965956299501934,2.6414012562164437,0.5028262740548342,3.5647130636876945,0.5984551612132479,4.560187965606243,0.366963464539369,4.71819255047116,0.4481753701204386
134,0.0,0.44499521655551416,3.007932178391801,0.42112446853627955,2.623534463928131,0.5006851914946754,3.5585684239855873,0.6062461192346952,4.488583169045617,0.36845325232512305,4.666727962090709,0.44177464613466905
135,0.0,0.4555733520633337,2.98942029388596,0.42566855818507116,2.7056296842019876,0.4795323439375755,3.5029389149203674,0.6069959890652317,4.61435018547439,0.37098302616263595,4.674905832548307,0.4404936305241741
136,0.0,0.4575999214082181,2.8263215978306953,0.4220990311298723,2.5609673824484567,0.4891686271042298,3.427946356761666,0.6155628941194011,4.618717166926954,0.3606660816347571,4.633339249293478,0.44914756919129223
137,0.0,0.4439882143767282,2.713240104714295,0.40839324685879563,2.610836644203612,0.4832450513877094,3.435334387752171,0.6076985844419674,4.48936345023426,0.36803086743555874,4.573056657697466,0.43500503654753647
138,0.0,0.4646479288055495,2.7423454275762005,0.4013385388602557,2.654285646449921,0.48680260614950344,3.484380948976952,0.5881574954037003,4.589591771877499,0.3624897840943834,4.633872991927717,0.43699503448162436
139,0.0,0.46302610001327377,2.751629551485248,0.3948745650637642,2.558554415138257,0.4974817345497302,3.4539441874125885,0.5799017995032081,4.59512259468975,0.3588506399485536,4.617207692734947,0.4473683646074571
140,0.0,0.4592787909902624,2.777107929670059,0.3992765570561474,2.5681123069577687,0.49159868799911693,3.4418264353379975,0.5774878025448398,4.608937668554109,0.36196308581101366,4.62801759012812,0.45247438870844386
141,0.0,0.4666013141663596,2.702471803369715,0.408263238705835,2.4603584095953224,0.5074618495491531,3.319487125137531,0.5782777043093342,4.708217901698697,0.3761586556712189,4.6102531644486415,0.4533478223864305
142,0.0,0.4473489129383015,2.6851839563660747,0.42584388561782355,2.4643412353024488,0.5189004439462261,3.3134917459571014,0.5914409425307026,4.8519934448621544,0.37696636635485775,4.732695181337103,0.4408316662889992
143,0.0,0.432389225704249,2.8647362273961363,0.4474958745351253,2.5888304451055433,0.5093761097070463,3.2936805713613957,0.5830132462206185,4.932358767042608,0.39066044775785663,4.797052996536726,0.453865005165035
144,0.0,0.41985096330655314,2.7820779379898504,0.4497767271499576,2.579704067261652,0.4984231788612827,3.3331798475585863,0.5736040583986178,4.845793557005015,0.3988869574154388,4.863008363549721,0.4648753542073094
145,0.0,0.41936250718455176,2.8007341441908657,0.44765148146914796,2.7282749938688227,0.5107724193909212,3.2722991961360606,0.5768604856822004,4.793565534637846,0.3801035178879036,4.835611527194748,0.4530159877541797
146,0.0,0.42390323035255184,2.860884729771783,0.4404676704652575,2.781438161148607,0.5021852493915245,3.329099276522463,0.5704175632202984,4.783198981174067,0.37243871940343576,4.862911041141947,0.4464733954536976
147,0.0,0.41334528884272964,2.8449535901279397,0.4399472746596828,2.829512345033752,0.4893810530110243,3.2637253488702136,0.5529692791320243,4.812303749723325,0.3683085051711501,4.798037270361084,0.447356608299571
148,0.0,0.4100413058777718,2.8335035644484776,0.44238548436212694,2.6987157771970445,0.5039398999525634,3.2346794806498593,0.549727019372398,4.735011374750991,0.3708672707013556,4.8213822099916435,0.45399850434202893
149,0.0,0.42250257608252206,2.7556805413369645,0.44141949951359194,2.6694695328106697,0.5249593490100298,3.1677301992515403,0.568549643503375,4.745416903942562,0.37773345618370435,4.927171322325808,0.4379735027707302
150,0.0,0.4263088581259076,2.8531398205366045,0.4419234688113418,2.572617246196266,0.5291857033259004,3.1548011793263875,0.5687798438030418,4.737320546881641,0.39145917085368326,4.867750190093231,0.41563840605190105
151,0.0,0.423879382161855,2.717015838482947,0.4492841321385068,2.498350854909983,0.530899437733307,3.023529061393752,0.560143051857859,4.645452492193476,0.40811181114201966,4.834214504417245,0.4159348812564811
152,0.0,0.4207514818554814,2.862323587967989,0.44408352562766634,2.594341769418982,0.5206403601460473,3.0173994885877136,0.5603324122882234,4.7837499096407985,0.4035792483897249,4.8359423873088545,0.43144899616473664
153,0.0,0.4199119516203322,2.8737792291711806,0.4260484548448572,2.458362925810416,0.5258384178627511,2.9636275397289396,0.5564372478599356,4.707926918676716,0.40753600322127137,4.836282815244633,0.4202158530410435
154,0.0,0.4193888125392581,2.937363972920732,0.42706409403366224,2.3991779665627107,0.5240694255605493,3.042584785756045,0.5569131722481412,4.839341560142376,0.4051730397395257,4.839005867053505,0.4219529787107289
155,0.0,0.41441803566750296,3.0059142422953222,0.4224153934309902,2.5559835032397658,0.5237706837584789,2.991956973847106,0.5382618574487616,4.909545404128137,0.4080718558158857,4.89931794701482,0.41006386368453646
156,0.0,0.42432968141330757,3.1136441513991215,0.43538683890579943,2.6796158195824624,0.5275402252878367,2.952687276462399,0.5370254959167926,4.984490197048663,0.40855242844728756,5.010805485646676,0.39393453338733125
157,0.0,0.4126177863936147,3.091216402925877,0.4433895269144013,2.6904289042908758,0.5199442512043768,2.981583882149483,0.5238595895730063,5.064207844010459,0.38629603046546757,4.970889603748667,0.39526574379737117
158,0.0,0.4207845041730868,3.0167900959666234,0.43600161376653845,2.573395347195124,0.5293016202651234,2.9325268272678713,0.526409475872681,5.031076392942746,0.3691349063945604,4.869072643373803,0.40051372297000576
159,0.0,0.4119062900633257,2.942300419703294,0.4463647302447702,2.567773145808939,0.5215592678340735,2.8825274778744188,0.5404700076100019,4.8802494203151365,0.38003018056481486,4.809118045703089,0.38946777310014613
160,0.0,0.41880084297046266,2.837214377732966,0.4437988523308228,2.5278304978947155,0.5029814790486903,2.837895396753648,0.532064864187622,4.816972478283626,0.36878546799676337,4.77322424113278,0.3932035778281784
161,0.0,0.4174598245323735,2.820279606626336,0.4454211076254191,2.5372694481052385,0.5020346510314296,2.814910523744942,0.5304796117699342,4.8108758971219245,0.3672022202109837,4.797957817019499,0.39287042073899564
162,0.0,0.4172741070120285,2.814428312630369,0.4365363023925459,2.5603291699613884,0.507511243145473,2.8905394713704524,0.5291816919905947,4.838828974076401,0.35274086317190245,4.730256035317549,0.39549631949373876
163,0.0,0.40938366535810833,2.746318148033996,0.43696676063115203,2.573331586298579,0.51065958814406,2.916012190900073,0.5318700182911715,4.8606574100020925,0.3627438777897326,4.789055098452462,0.4075748121041619
164,0.0,0.42190420371713383,2.5368643332306,0.44187961710827134,2.397183094335393,0.5079730867605704,2.8366649718100625,0.5293698088128501,4.790903002335217,0.35429036869457964,4.572264255273886,0.40020533900009253
165,0.0,0.42233889695220383,2.5508878999075364,0.45041207171641273,2.45848411823518,0.4937833773363511,2.8625651412957254,0.5253305368281266,4.770939368768364,0.3548537874436742,4.67033649641316,0.38544743432041534
166,0.0,0.4221366480446492,2.4747157765834586,0.4479077998841009,2.340922373078339,0.49408018462653785,2.814038627166159,0.5386416276667105,4.679812765224868,0.36195021703664565,4.563827513438518,0.3850037637358684
167,0.0,0.41714109728043836,2.5807335322584493,0.45900498457037425,2.3397121357705046,0.49196318090120505,2.911323431116209,0.551506868769415,4.607829488702379,0.3652849206438689,4.714627428761332,0.37928186477244347
168,0.0,0.42551127204683864,2.6266201790325994,0.4706557826702337,2.219499588860117,0.49878389817682905,2.956446421337919,0.5458370152932611,4.641715206498809,0.3574877033766012,4.686261352551865,0.38559656307839074
169,0.0,0.4301187094944755,2.6442794944626726,0.46310841667562413,2.2525749633074383,0.48637688690214664,3.025899779204128,0.5380064067130106,4.580895685848928,0.37549989330275474,4.601739883963347,0.3887315359470284
170,0.0,0.43164102724682024,2.7163282116830736,0.45327130306077473,2.410558133643363,0.48319913774382717,3.1018338012837177,0.5306162241352614,4.839074117264039,0.37134838330340847,4.901529228900349,0.38598581264540743
171,0.0,0.4103523261261129,2.6721693905147674,0.4491869123013363,2.4438256536123575,0.4783281369269762,3.1280297544886757,0.5315389402668137,4.900462705537635,0.3683454840870546,4.889298972676979,0.38106990674342195
172,0.0,0.41209563431155444,2.7056491181299585,0.44012392508655224,2.490261754917789,0.47929007331800116,3.0829261123731406,0.5262271872242699,4.889781768317203,0.36903036185871596,4.746743742075948,0.37921739964751655
173,0.0,0.41892338673885304,2.6079522063169662,0.44351571208013707,2.3158922460926803,0.488687297066118,2.978223501135833,0.5466792158997517,4.6459655914854885,0.38442731416284887,4.591128034535025,0.3741180541761756
174,0.0,0.4268227084049018,2.693299652351932,0.4274206060824248,2.4537276881500745,0.4858175295831617,3.065075151022242,0.5467584439972374,4.6467396990035965,0.3859031942304248,4.668444564414854,0.39050590799078205
175,0.0,0.437879331837167,2.7191663537834074,0.4475097157043397,2.4088189193350686,0.4809577578817289,3.109461635920024,0.5491318692145908,4.562112395769907,0.40035231256427756,4.6386054413067,0.39833423066889884
176,0.0,0.4406259354696703,2.7891850517383965,0.44211291591833346,2.4399043607348965,0.4690503815900133,3.074638805661351,0.5463706917395469,4.545603156192913,0.4051990551867402,4.741434230509361,0.405744903753293
177,0.0,0.44904825323824565,2.652705213231222,0.45441754578911625,2.4037592579947393,0.47028076254640205,2.9338462584285487,0.5488771253146412,4.544516840573621,0.38535475177637407,4.662974140791759,0.4129767850587994
178,0.0,0.4415638740623021,2.734359358574771,0.4482872301508634,2.4174779988619335,0.4774062768878933,3.032162965919028,0.5506945499570024,4.5253084898495946,0.3758216838889762,4.647286726712579,0.4069382255211529
179,0.0,0.43901260218054483,2.6113854227172943,0.43982845288368133,2.2301755323090724,0.4716526774287862,3.03287400266046,0.551395202962464,4.471448307531302,0.3697654218427122,4.608278054041328,0.4086341210768969
180,0.0,0.44369765550091017,2.5647188804455645,0.4543313336264884,2.2579426457448264,0.4826689343966628,3.0601566023944144,0.5616421803171704,4.423642810111506,0.377493474240653,4.643207581970525,0.4081466112425372
181,0.0,0.4394770373471827,2.5498056590676725,0.43962719723475246,2.438245714503683,0.4864124995645081,3.093267608821641,0.5603296035158006,4.540971195767023,0.3748900142420921,4.749440823773472,0.4035718742778708
182,0.0,0.4451228557249104,2.6393077598275703,0.4464358601220944,2.3946611430533125,0.4860172479911197,2.873943514606136,0.5675533248995052,4.430605409523656,0.3844193644643815,4.778014741396126,0.4165721268095754
183,0.0,0.4397777057517209,2.6594129838448133,0.435900457344316,2.222250362081315,0.47118037505039856,2.9282704964788593,0.5517473747759355,4.460684201904623,0.3872129032605962,4.685438600589844,0.4175179601396358
184,0.0,0.4484688363966261,2.767461685460333,0.43780907159181737,2.2019333258731812,0.478715802188267,2.9577754468309756,0.5545331039743046,4.4375511150474924,0.3811753696810023,4.6994227405308635,0.4213813660284329
185,0.0,0.4409193060016411,2.7343895169142947,0.4361188638737913,2.1671159932858615,0.47960432062236746,2.9683499021478745,0.5538355571548177,4.541987336876073,0.3850146115956735,4.583683799811107,0.4202551142286012
186,0.0,0.4317045859570743,2.7538185652228684,0.4328836499716811,2.3091297272906104,0.4603869158009307,2.901862911933083,0.543734478591388,4.628329936521801,0.38466869916543295,4.7073954198299965,0.4145005496599844
187,0.0,0.4412500058736619,2.665648708700587,0.4316711411290953,2.3638507545615504,0.46281081776441085,2.8408166207397834,0.5293429814575393,4.492442276202956,0.39588481821898647,4.626558544513671,0.4117124347666879
188,0.0,0.4295832044349647,2.82771783783053,0.4516935727012296,2.5604163457720652,0.4804617110201023,2.9514809586658046,0.5444492402037425,4.713892048582661,0.4178841657431058,4.875864023395636,0.4119327475957981
189,0.0,0.41392231442281113,2.8322147207141413,0.4501173524042226,2.45911204452819,0.4893297232295569,2.794305529465891,0.5546917287746388,4.619839510391063,0.39802153899190684,4.77478228772274,0.4042413993137747
190,0.0,0.41771502174752456,2.756661915309394,0.4460704942773559,2.4800961734087075,0.4911477785753777,2.815891643185971,0.547184197851056,4.671280892685292,0.4153014732595098,4.835592725617131,0.39602988154705415
191,0.0,0.43113909283039314,2.750042390445124,0.44848685682497424,2.438226556067839,0.497283904912543,2.7448278122007075,0.5397091343602813,4.534498136750093,0.4096143844386941,4.677176119722089,0.4039144629299585
192,0.0,0.43957494288045595,2.8752941514006096,0.44985408991706566,2.4294745671277163,0.49143596185743194,2.7565736976472976,0.5341673000358534,4.570046323075083,0.4031241583309474,4.766617841083212,0.4219236577795485
193,0.0,0.4355482408627817,2.9605500695938787,0.4475197109130807,2.4599711104149478,0.480261242764675,2.897522327882566,0.5537196488075871,4.610635024100906,0.40703954206314996,4.716884723641552,0.4202338941285971
194,0.0,0.4441314378493312,2.89987772930116,0.45161527344638586,2.4756339993734535,0.4985498788164554,2.802869428427641,0.5546163959749082,4.598138188357483,0.41898063896307824,4.7203235846107265,0.3983113590587092
195,0.0,0.4502116259435457,2.863473289704377,0.46177313322937996,2.378324599436109,0.4966236845441059,2.651633818918217,0.5515318137568404,4.533069702855071,0.39668681676722967,4.608663226149661,0.3978419343139815
196,0.0,0.4577549444720842,3.0714832940672743,0.455848963534267,2.35135547282583,0.496777407453137,2.7125704370263968,0.5295492704064145,4.654460065902896,0.38808272927390103,4.765990903534696,0.39870482467747853
197,0.0,0.4641003977221622,3.2169642979938757,0.45866725842044476,2.4409245922099103,0.5179955814982832,2.7355180599904223,0.5154712359806112,4.701843392645941,0.3883315691325974,4.881371146514558,0.3935956027102936
198,0.0,0.4522326783322984,3.2299032015278257,0.4658386439741878,2.304908132988917,0.5047520977091776,2.6029962539913782,0.5196669338779334,4.6295390533813485,0.39609708535816907,4.830934031863103,0.38456262009772646
199,0.0,0.46053876234594315,3.1496475480417097,0.4609381892336075,2.2803086530233685,0.520639641146854,2.5782219619255784,0.5268005164913099,4.540387148043212,0.3932955241957968,4.791779295343462,0.3820650943602584
200,0.0,0.4610032712087451,3.2030814599042117,0.44815108825962535,2.3348337877210312,0.5069629605589734,2.6457957657330198,0.527264454325704,4.476423766572228,0.37918419742816684,4.850370699142447,0.3889723703818862
201,0.0,0.460050714682092,3.1479099805804545,0.45096457205928064,2.3000797422822536,0.5118925694979743,2.5444388558263817,0.5211615853643388,4.467384723248339,0.3724181364899143,4.890252962561535,0.40646101959416303
202,0.0,0.4521085339868112,3.149554982522403,0.4552077424870572,2.254098434720696,0.5126333799176817,2.5220296369104105,0.5281159391943294,4.530242250923502,0.3772242011526433,4.876752999638709,0.4050147501794762
203,0.0,0.4516834964204103,3.1505448176034925,0.4688675578699537,2.326661924581959,0.5159711816626537,2.565108006552702,0.539762559320582,4.504072025831148,0.37907588561051775,4.768957033008174,0.4041915064474222
204,0.0,0.45233301494108147,3.0971083358431493,0.46230401805175375,2.3875690654570967,0.5105338409707808,2.7026445392307643,0.5440139141785447,4.546120823248041,0.3860843693294182,4.797841329707358,0.42244578923304477
205,0.0,0.45421475251993837,3.085209502258838,0.47323168751505645,2.2973094922447252,0.5116625850423895,2.538732085307693,0.5192759377278603,4.549517407589903,0.38388621483143803,4.749273863403291,0.41921105403078013
206,0.0,0.46181802468482563,2.9832665520329584,0.4870786207220595,2.233495209686918,0.5031005648250318,2.5425982101102527,0.5136197602611461,4.425871000164246,0.3763134552237627,4.684319143729629,0.4190212209813669
207,0.0,0.46210287386197707,2.933933230162989,0.48694009403406074,2.25694368871822,0.508797018261709,2.4730583890992257,0.5050840413513041,4.4095872334811475,0.38479534107317964,4.696659896023329,0.4242553257222537
208,0.0,0.46478538186785345,3.001939240480027,0.479106474104608,2.287064653179737,0.5089190768520425,2.5339285501893087,0.5029846258514743,4.452615176799707,0.37013997797499837,4.710392573087667,0.43460211052759895
209,0.0,0.45070681845986943,2.991465316432027,0.48989658161707317,2.2723575211950973,0.5139640021236019,2.550357028503708,0.515648425408557,4.529558992453071,0.3743687226420326,4.694889315778902,0.43557141817028294
210,0.0,0.4495098761306211,3.0513261181221587,0.49284002061906634,2.2224984357422564,0.509863281653745,2.5768726589866766,0.5172717071716385,4.5768224265410975,0.3588271694605059,4.615656384201014,0.46427730677692586
211,0.0,0.4486833346543407,3.1178688396432754,0.4940004898232714,2.258311258834695,0.5150467535502465,2.6047200597546727,0.5198417748428484,4.634318850553655,0.3607326553841233,4.614077412447575,0.45489090180421576
212,0.0,0.44615341127422536,3.1287966223456074,0.489246085591245,2.278638132951219,0.5133693552604021,2.5430760537792025,0.5151984183682535,4.6781956321649485,0.3639962207159129,4.521873004536149,0.43286817227060354
213,0.0,0.43905250191377265,3.175020293444387,0.4752289857364122,2.392226319656107,0.49929100857310266,2.6236904484012875,0.5035977538701756,4.656605402281794,0.3563261528833782,4.515317704082539,0.4343667456442171
214,0.0,0.44178451142879477,3.277602264099947,0.4743158353323014,2.4288896876904964,0.5044865509912091,2.6613114035611574,0.5131796011076272,4.726521528720276,0.37894693265869317,4.663132600340953,0.4402961135640968
215,0.0,0.4425813520073542,3.1502533710232896,0.4646176466579427,2.222720718921451,0.4993489063345416,2.701776263205044,0.5153788771630673,4.610203375848256,0.3714617590999136,4.6503013403068625,0.43856185376450557
216,0.0,0.4494835797291806,2.937276700587624,0.4806657107333825,2.1206139803626307,0.48746577971725025,2.5546153035511985,0.5142042635706371,4.553161038263424,0.3614006563243212,4.603247872942834,0.41379375894349757
217,0.0,0.46933628290714535,2.83537569719552,0.45995323259596727,1.9317639156596975,0.4874104974484104,2.364138439862746,0.5276482191498849,4.5238056011037475,0.37389721865573966,4.379104418981884,0.4087088799119461
218,0.0,0.4624273836563977,2.985432127475974,0.4669228285693895,1.8970675240937247,0.4753441903746567,2.3824299292098026,0.5274213926955081,4.681679040993371,0.38259508947875626,4.400469977083693,0.40935949878715416
219,0.0,0.46478828106998965,2.8479155813950463,0.4767742134029353,1.8629221050176916,0.480516333211047,2.3515636029554905,0.5233579141304401,4.562644470227369,0.40638059002549676,4.476797646041991,0.40402022156770373
220,0.0,0.4494575685022248,2.79170868992221,0.47217408128324895,1.8174898945159192,0.4767994525751209,2.1943592426599423,0.505781288695627,4.573422689871304,0.39439427663726595,4.544644548104465,0.4056321566040624
221,0.0,0.4450377170479733,2.694686487596652,0.48437674204169273,1.742458905064332,0.4758606717675185,1.9177553183939509,0.5044748386754713,4.4809917542175075,0.4037267859335801,4.489826759960685,0.41146292253679173
222,0.0,0.4504186877185846,2.7312618388369856,0.48863155806517283,1.7357436812245624,0.4939186590226788,1.9516677865545518,0.5129120698607058,4.557092578795757,0.4043233979353325,4.491094083964613,0.41754953066191114
223,0.0,0.45691550958677846,2.890198321619952,0.4842910975563794,1.9498306464354336,0.47343293091469707,1.8987576745657577,0.5080067174248811,4.546025987582842,0.39678033972337423,4.560739342234815,0.4092190770170106
224,0.0,0.45460317442281634,3.080709156124623,0.4743142652784699,1.8605809151252224,0.46450939017573056,1.9585772404425157,0.4927317889236115,4.705275388824555,0.3735268318238091,4.620592741344668,0.41647855505565134
225,0.0,0.46153827769723615,2.9869889071788407,0.48657476193679544,1.617189490279383,0.4775017182391418,1.9152408497316102,0.4978086672774619,4.605383183275444,0.39618940151598925,4.595145467210209,0.41861276440074363
226,0.0,0.45852723694902914,3.0130773497942833,0.48184145362925174,1.7419258745847728,0.4722188929636753,2.0499907647584443,0.5143333415893575,4.712339531614564,0.3897334936733719,4.665340920489184,0.40298162940275517
227,0.0,0.45849017358367544,2.9067442814815188,0.46894316515158474,1.70255995379296,0.4683993606125505,2.065737021615927,0.5171052736015311,4.703020245119774,0.3982093064987652,4.573598828440264,0.4030634699092632
228,0.0,0.4574032143107904,2.882806520000031,0.4710889377272344,1.9420866250803286,0.46522052947177295,2.0897113194543415,0.5110873336421189,4.707330220607792,0.40456298387055567,4.717072945596238,0.40484344112743287
229,0.0,0.4524690692132758,2.8479392013333644,0.4634268748146967,2.0317346292389686,0.4781416215618686,2.183038854175578,0.5142001340146972,4.834189865213686,0.40919937408605983,4.68294498436995,0.4003236694548631
230,0.0,0.44442142533226575,2.868521281200028,0.45851019915973534,2.091897832981733,0.4868651348820231,2.262271635424682,0.514041711051731,4.743725545358981,0.38355888412331796,4.60903248593295,0.41220486786725036
231,0.0,0.44555536371627297,2.8460611530800257,0.4537736630469117,2.1368447163502253,0.4749648077544588,2.2641738052155453,0.5014081872680395,4.6247256574897495,0.39168141924083966,4.5341225706729915,0.3989422164331156
232,0.0,0.45238648748461285,2.928367704438692,0.4527818761251146,2.1666775780485352,0.47843683264448145,2.290377091360657,0.5064013934312399,4.79148442507411,0.37144888148566324,4.643969646939027,0.4028413644528521
233,0.0,0.45765639172445494,2.873992267328152,0.45296331616639995,2.2134464869103496,0.4910179135277082,2.286962715557923,0.49434711355101046,4.724209315900033,0.36367522300333965,4.709067348911788,0.4014693884002327
234,0.0,0.4556928169802561,2.9528490405953356,0.42767292236537713,2.1254645048859793,0.5012981459804424,2.297835110668796,0.48704656000254737,4.769306384310026,0.3803132817854093,4.61478061402061,0.3865722911413126
235,0.0,0.45132941977192537,2.9272108032024704,0.42708430362802546,2.1105540543973795,0.5080696626909109,2.300356932935248,0.49461578913218807,4.772477079212356,0.3933450821523822,4.5458378859518795,0.38708493786966186
236,0.0,0.4524554462460047,2.7792570562155667,0.41566290317595495,2.1794719822909876,0.4917799111861939,2.3298992396417333,0.4892421208054961,4.757226037957793,0.4053379366524235,4.530090764023367,0.38929251926281766
237,0.0,0.44986275628776223,2.7930200172606696,0.41861959155507467,2.234652117395214,0.5074768315020327,2.323527982344217,0.5040159919502485,4.836714100828676,0.40854562511783976,4.627428354287691,0.41271498536302303
238,0.0,0.43555065263579884,2.873866682201264,0.41421987982727454,2.172175572322356,0.505723411905502,2.4048858507764628,0.5187798930510582,4.69319869074581,0.41379954272792835,4.625110185525584,0.4139131831888957
239,0.0,0.4364367531637503,2.914820013981142,0.4159604292747697,2.1313960150901217,0.48561758777208464,2.360497265698818,0.5065844029725194,4.867150155004563,0.3992298658534761,4.602951166973034,0.41112404431183003


==> data/per_ep_regret_perturb-kai_n8_b3_s2_a2_H20_L60_epochs3.csv <==
episode,optimal_avg,optimal_sem,ucw_value_avg,ucw_value_sem,ucw_qp_avg,ucw_qp_sem,ucw_extreme_avg,ucw_extreme_sem,wiql_avg,wiql_sem,random_avg,random_sem
0,0.0,2.0680647585976226,10.080019229966226,1.9967642313725735,13.284698987157903,2.068040081293977,15.438250284845456,1.390799348709528,13.608164349649023,1.4148189824022748,12.65534030802105,1.316424750294745
1,0.0,2.0725788567105368,10.046180961189883,1.933015924076746,13.14223705168185,2.0605713127521694,15.358948588704898,1.371086520498306,13.385647515416753,1.3774333782467287,12.545387579485286,1.2867444588104062
2,0.0,2.0606649080798163,10.016546572808316,1.941542296266977,12.943066793554635,2.022923226777676,15.212830169304617,1.3610264127068483,13.28610825129002,1.3626622151392123,12.446301376665595,1.269506979194986
3,0.0,2.0652704085288414,9.849917411820321,1.9207128940968652,12.705067249063397,1.9783450972759289,15.157109248142223,1.3711686183994853,13.085205930335569,1.3439636477864167,12.252315498938923,1.209766202312154
4,0.0,2.0122965567515,9.907814942950978,1.858859693030321,12.506800789497817,1.950454330417741,15.195090837868069,1.387446650894428,13.067972733370176,1.34380759017126,12.217624039640484,1.1861525461861657
5,0.0,2.0146565174450353,9.803782520705674,1.849206699929991,12.161212735522113,1.9257277123801957,15.068995050768958,1.383452520240529,12.939161065261715,1.3208159786066844,12.053824600265411,1.148102995959007
6,0.0,1.9983069852531108,9.71737067450993,1.7928876512624299,11.994028100420163,1.9181639258652918,15.003935572441367,1.3657522905801274,12.818874188179208,1.3007336009319632,12.04072066668148,1.136846611568435
7,0.0,2.0363732368816367,9.730810266190502,1.7383963259727013,11.787899711596626,1.9091277593104985,14.8398703985128,1.3697628829331947,12.702746704348009,1.2386079167026234,11.820003477799048,1.1104570109731877
8,0.0,2.030718871188177,9.70681035076342,1.6863234159199598,11.757782554591131,1.894479108351258,14.837248542306625,1.376041049380962,12.738459900657652,1.1980012043936272,11.807779198082738,1.1094080993049873
9,0.0,2.0171240514546627,9.789684337663061,1.6442055789824421,11.539263694054544,1.8955704015355679,14.877986359927707,1.393967484196711,12.680922535256894,1.21074135931811,11.75764584106847,1.1092871072895139
10,0.0,2.0083557889401304,9.655267910640411,1.619237458996798,11.207277431772866,1.86599294708839,14.667395603907558,1.4111287746847012,12.424114659816592,1.1845659269717375,11.722861894279568,1.1040831273666718
11,0.0,2.0092192598159544,9.626872702995058,1.5736983032791405,11.028575981743167,1.8715135003501924,14.744145814083616,1.4464055529289708,12.341679188066763,1.1782732866266878,11.66590144111768,1.126501390092694
12,0.0,2.028904408876386,9.478553742467362,1.5765085869855433,10.772766664447055,1.847262021724996,14.62877005253306,1.4877498782896497,12.160873980593326,1.1758846264270606,11.54080495525579,1.1299350377440398
13,0.0,2.0248392965671065,9.323924829919115,1.5888493729525728,10.636032875549624,1.8098072026083774,14.473985785405702,1.504103039705852,12.153583542453664,1.1630495345315006,11.477387830615868,1.0863130342199525
14,0.0,2.0073953468205974,9.05956846499354,1.603625215976338,10.289523447782308,1.8022012370631737,14.143918433120565,1.4753140373504507,12.123025848214539,1.1831359908711085,11.356961148834838,1.077754816275182
15,0.0,2.0020982135003598,8.916270604596889,1.6265156481593648,10.084863468401544,1.8013746288366015,13.969345552036124,1.4559626574006688,12.167087418863229,1.1808886857730871,11.368128449326008,1.0718389734658456
16,0.0,2.0453153323968363,8.75891175721926,1.6320042162768258,9.856765272833051,1.820989051990206,13.69943242779376,1.4550617224693145,12.163712671074208,1.168994010371781,11.268043210843704,1.0741163063430703
17,0.0,2.0083410653986675,8.59899967363301,1.6218835620001057,9.651326712764323,1.8314167290326513,13.613579710962725,1.4418990830345069,12.222937037495566,1.162039860077769,11.287789941666013,1.083808810807234
18,0.0,1.9649693685217515,8.344075261328875,1.6315558343318166,9.333840099844657,1.818502361424627,13.275550577332456,1.4315836084355593,12.042788208083028,1.1606283687385799,11.117654773729978,1.0811782513249626
19,0.0,1.9575035894194215,8.185036071744726,1.6292419361756403,9.0809202713302,1.8229752180382397,12.985491277127263,1.4625428820941142,11.976485043931223,1.1652042899788626,11.008107517762284,1.0573006060626364
20,0.0,1.952296979734743,8.06974122505207,1.6647937865053537,8.861208767050627,1.8400211222762213,12.663145017383698,1.4742880228447195,11.873946629284877,1.1585961634043704,10.898459533413401,1.0626544795312618
21,0.0,1.9726279422783624,7.999948921244403,1.683175309695124,8.819314974638246,1.8867123196643405,12.461667077889523,1.4774402650800857,11.880380982281846,1.167710706279664,10.928340648336246,1.0307029690697564
22,0.0,2.0095041284465824,7.822413918678997,1.6934722292386217,8.583711685540102,1.9006128209169757,12.092148980589322,1.4826905672083885,11.69442866530039,1.1663364228985524,10.856216206100243,1.0289192675506271
23,0.0,1.9922130461530276,7.61255700235936,1.6670959610119824,8.43121699145724,1.904192755092376,11.763276288874177,1.4729438608524947,11.549730535019634,1.175146622338452,10.82635996848358,1.0667366631901178
24,0.0,2.0403997277133388,7.500806569776685,1.6916761989063067,8.218716482109663,1.895464656597687,11.403077118586037,1.4667775112025128,11.467786226507197,1.1939288513057373,10.66708844727922,1.0942979807105975
25,0.0,2.044423802305515,7.50294341128545,1.681135708817717,8.26023939050495,1.9400759443395865,11.257645472955254,1.4523597357736184,11.603904702866078,1.2141279906560423,10.739583420804337,1.1114222841882335
26,0.0,2.0493591039498926,7.4412537903042875,1.7192404228422273,8.140895507531823,1.9633378684140788,11.093068297888596,1.4421496691114577,11.587361516443764,1.1921547428186459,10.746903877093004,1.1409119801633458
27,0.0,2.0653791727829116,7.242292828538105,1.7291247618775396,7.9461468689991435,1.9740299257472558,10.72350138895198,1.419442755337483,11.537600714164043,1.2134716700447405,10.71180471734823,1.119359491884268
28,0.0,2.083122892444672,7.204472172888146,1.737893484427196,7.832727428671461,1.9986714608621259,10.484694759522405,1.4013887481758298,11.558423101238102,1.202929970560459,10.695680647094875,1.0955002384651837
29,0.0,2.1126380382133854,7.102551282477336,1.7685958845926015,7.6344522471738685,1.9632805154622837,10.185180096455781,1.4064375676195968,11.611413036840904,1.2055322656892717,10.650490643643735,1.1137275499980643
30,0.0,2.132889462485885,7.0284893656289,1.8159749122912814,7.465061794987591,1.9898071506125348,9.798441504275587,1.4157376941494941,11.53966816938238,1.185395693113108,10.649760877420803,1.1199586751239259
31,0.0,2.115725312145526,6.920025999865274,1.8356956111771383,7.267431004076343,2.0095048680188596,9.63520174921262,1.4457009835362864,11.485741396001771,1.1806449648361312,10.625934442233657,1.1252032336627023
32,0.0,2.1267837798116154,6.867399848368777,1.8336750630219198,7.039565057942866,2.023756728484106,9.44791314108317,1.4369355601956944,11.403790101412795,1.1669915198671545,10.56394510028661,1.1678441839191278
33,0.0,2.1063530820049743,6.856100552126186,1.8566447217032176,6.951551027255846,2.036947678627135,9.283040159169893,1.4471956560739558,11.372703977694247,1.2034011178389132,10.524219184489496,1.173200544266953
34,0.0,2.0984647806680474,6.891510843284507,1.9047297752052386,6.8952861968203365,2.0689576942625556,9.142399700639096,1.4851399933206846,11.329079171239233,1.216329931020147,10.490027323478586,1.2075640367399836
35,0.0,2.135183898895418,6.7926917390389505,1.9104849002589306,6.834250045061708,2.110159091323687,8.835891856192859,1.5072685758966873,11.262321624457996,1.1917280922776847,10.463458226687777,1.1980910267921652
36,0.0,2.1181381841130236,6.6331216347014035,1.9497333939204495,6.578467857653891,2.1356414545520734,8.61591115468957,1.5207625393920898,11.20476315177828,1.1958645818265545,10.292044188172,1.2153629276796436
37,0.0,2.078505890198027,6.581459582986042,1.9661630940101482,6.527978852125919,2.11229621407988,8.369671463723442,1.4939027013784154,11.187333646166312,1.1974566251626204,10.345073737887162,1.214256741840333
38,0.0,2.1118827259350215,6.4507691010082056,1.9776428688870826,6.341381621044832,2.1480538458302125,8.171927393785246,1.5361501938813467,11.222356779505574,1.2276200725706008,10.268708003546223,1.2588014208093101
39,0.0,2.110358219871198,6.469177571333091,1.9644138940544327,6.34712118489503,2.1879417194120525,7.930808289872971,1.5548910953518529,11.246405236786014,1.2223757228731469,10.3755560304905,1.2695593274235206
40,0.0,2.1203592409808096,6.425951653760208,1.9531206451577894,6.263557799437365,2.2049310052776256,7.728854598524073,1.5854071573372908,11.194824023767428,1.2333277904279945,10.275832398981578,1.2982151942390425
41,0.0,2.100375470575855,6.49382830250606,1.9408722437221895,6.161529691088617,2.2154619617520326,7.638613782929525,1.5797828437003334,11.197445814576785,1.212923757446998,10.362426432686966,1.3293958014911396
42,0.0,2.085837260269974,6.427252795197639,1.9445858366102888,5.946597637115026,2.218980561166459,7.3047812732983814,1.5757499283395136,11.197177644700357,1.219574130344497,10.3205167256164,1.3116087183065608
43,0.0,2.0751464811471143,6.533781274158379,1.9622845221452028,5.890053130621347,2.2065022806300374,7.1853300125860216,1.57805693077675,11.247544140660214,1.2240407757278906,10.304260213100193,1.3487159032434992
44,0.0,2.0691862357235693,6.630423511254342,1.9890459517485866,5.765292948765186,2.232098863811435,6.967343001041961,1.5694911201039654,11.156143895175951,1.2150377514887791,10.337441585705662,1.3431427803197324
45,0.0,2.073620372462677,6.670193518300692,2.0036972305812837,5.674943356841361,2.2743979630092066,6.744814810708618,1.5645752859328856,11.111392977435305,1.205164458916025,10.33552234177192,1.353868552420843
46,0.0,2.074323580197215,6.673583468553225,1.984056987795486,5.585527242061431,2.268785906518867,6.599079440584227,1.5909541856877631,11.063896960981467,1.2134073585486622,10.405031043206527,1.3655200906255713
47,0.0,2.08996360295906,6.819902119434872,1.9898056218179772,5.631363847182328,2.3042318012819676,6.577594600247252,1.6094887886229101,11.174814396671238,1.2427002949334116,10.52417160576379,1.3352733526822462
48,0.0,2.0744339044097235,6.701607626266551,2.0080035058523156,5.405076054201359,2.261619701399267,6.285563853333237,1.604845127190135,10.980650852844047,1.2739193726178426,10.304919936938731,1.3645408496542941
49,0.0,2.09309184993461,6.687511563052752,2.0211846603054915,5.3104177437521685,2.2841354709762274,5.997913801816651,1.5959836814336503,10.780514399183424,1.2709421574286441,10.082458749790625,1.350430418935493
50,0.0,2.081986735057711,6.679974482182331,2.0180981305552694,5.242422875730874,2.323618640866519,5.901035731528424,1.6227495444381155,10.838303598469693,1.2508183559060662,10.102555094046338,1.3523586469588798
51,0.0,2.0680396969723533,6.629373278079036,2.022931394751228,5.1009915161176025,2.352598588390246,5.742959190555382,1.6643963257575718,10.745574449974114,1.2382549987301434,10.01412940020937,1.3750271990033545
52,0.0,2.071087562833408,6.6363126926497245,2.006319171507591,5.1367121050486375,2.3475771695446315,5.716688053296288,1.7033589507682294,10.756859949106143,1.244999187111922,10.044099101675634,1.3883112638376478
53,0.0,2.076312092859144,6.618259346778075,1.9937437299899876,5.058733439344742,2.3797861923530164,5.626237337325875,1.682759099492987,10.728926833053013,1.2145467501333451,10.11528557989368,1.3961915037333847
54,0.0,2.0849610435305688,6.5250142006971,2.009816854277261,5.012108343122058,2.345710016729163,5.453559395725996,1.6897878415524081,10.695525189622643,1.2236972623360114,10.098071928238099,1.4212640734206874
55,0.0,2.0670237023847196,6.616034676170628,1.9900911581103857,5.0115889760828765,2.3544500460488558,5.414560972374787,1.699174553603446,10.672383502557793,1.2113425941762404,10.14668510161669,1.4407853828058377
56,0.0,2.0789484808212344,6.568473039152067,1.9651896384493197,4.984161023110374,2.349183969443318,5.371442265087566,1.731152122120769,10.811215941605461,1.229547468049196,10.20844342062513,1.4362000131734598
57,0.0,2.0460531297700784,6.5151949060987135,1.9751400681525222,4.850492212815098,2.3540710677807613,5.242149173933591,1.7627969284516969,10.821119953120824,1.25010662429657,10.139262168346306,1.4609295507131532
58,0.0,2.0640859517768777,6.441055702384908,1.9914388549701771,4.8209514208339,2.3470251689155748,5.229285765645066,1.7772456543163855,10.841552734771646,1.2188378886381444,10.215682533717981,1.4063951783619297
59,0.0,2.0603392862212995,6.4688205866479365,2.024546471923961,4.985489994853388,2.3360023406364805,5.223020486844575,1.8193885399733436,10.890093710124336,1.2249887530379489,10.404676194117513,1.3831899620090031


==> data/per_ep_regret_real_n8_b3_s2_a2_H20_L60_epochs30.csv <==
episode,optimal_avg,optimal_sem,ucw_value_avg,ucw_value_sem,ucw_qp_avg,ucw_qp_sem,ucw_ucb_avg,ucw_ucb_sem,ucw_extreme_avg,ucw_extreme_sem,wiql_avg,wiql_sem,random_avg,random_sem
0,0.0,1.1715392619780136,4.70382814541729,1.2320681162100529,4.695711821792067,1.178132335654382,5.020092826438805,1.13530197465414,3.6516583268854745,1.0366166476480632,5.102153531989025,1.1184072936881087,4.821699566065405,1.1554061100743218
1,0.0,1.1570648342160745,4.603913637419495,1.215156362010268,4.678539443306157,1.1518370580078066,4.910634968884651,1.1259118940402486,3.573593138242572,1.0242192558504402,5.015532676073882,1.1037451354569328,4.780496773518273,1.138141698456238
2,0.0,1.1380817016655405,4.465879306745386,1.1937919409838618,4.478299431597584,1.1379875843388076,4.705236707464422,1.121537460354098,3.385613632523679,1.0029322347832565,4.760901414420928,1.0826270932840842,4.578702445643259,1.1213652172019033
3,0.0,1.1104239871485222,4.3702414504941345,1.1783870413661388,4.360051217947856,1.1189472824491014,4.503878793997501,1.1140199400608748,3.191477177334221,1.0113347116769384,4.548960629660556,1.0766158878477685,4.436025297051351,1.097401006075516
4,0.0,1.0920596412081076,4.307822010447985,1.1659350027762292,4.3570057979577115,1.126386148654773,4.42576650673427,1.1133344771624167,2.9287323872482034,1.0015395843178518,4.483199730931801,1.106563505266335,4.20881989037418,1.0744311956713495
5,0.0,1.0899587711748349,4.418051650323655,1.1465253804028124,4.429011099061917,1.1181609809952076,4.330971212428338,1.0990404158615619,2.8150034125497285,0.9992011718460773,4.405097084505144,1.0890653108190032,4.147606418893304,1.0954211770760205
6,0.0,1.0887427229087878,4.358207434867026,1.118653101700033,4.478225893100706,1.1171350591968487,4.21374155534258,1.1134937471612598,2.7146145074947015,0.9826631236510638,4.289362662752325,1.097853250710045,4.247285638686947,1.0738173877200454
7,0.0,1.078025965940247,4.417859539810841,1.1089812622669275,4.490118029303254,1.1172189036907814,4.0669425537610735,1.1069313217605845,2.640452978987838,0.9986449346724482,4.268809100989166,1.1064607115358294,4.210630014050864,1.0769630758945596
8,0.0,1.0793696906170551,4.428479245700302,1.1065285459085352,4.506428363274225,1.0849036584221812,4.0838949944193175,1.1204955147923872,2.5147791603971115,1.0004392091978647,4.212255336981883,1.1208988855850088,4.1539643621028475,1.0673700174188752
9,0.0,1.0852332698432179,4.292900092946837,1.121226344607362,4.541407007820347,1.0797479603456077,4.059120200122351,1.1251169425081329,2.4344716468611693,0.9812494712091857,4.015525962899979,1.120400468996219,4.052618784338492,1.0565037929163639
10,0.0,1.0905768484115814,4.292360346618182,1.117203655475344,4.624197969739242,1.0809130855515083,3.983320263336701,1.1374557729159558,2.4721916753486184,0.987680691106291,3.9180440801263003,1.1053488546498038,4.060498954289919,1.0442383530579917
11,0.0,1.0900251168733224,4.363752306853193,1.105840480767435,4.650995115456233,1.1009078619266608,3.878019807274292,1.1361069334477927,2.409744523623445,0.9823313907025266,3.898584142313055,1.122158311471988,4.039434380392059,1.0466262074662545
12,0.0,1.080954389392474,4.508977530235789,1.1288618346345725,4.717214586973256,1.1076727220494773,3.8676575168037957,1.1397702628781765,2.3171339386292473,0.9801932072510654,3.8838133391841296,1.1218208836777928,3.998693701574176,1.0420836231243098
13,0.0,1.0756847760509372,4.468567975294562,1.1206325930136298,4.7330921991545125,1.0842642570700756,3.8821565068687747,1.1331361432818183,2.4243444446849267,0.9770748710536532,3.8493350171431118,1.1231826206038873,3.9481740396584257,1.0289222647952279
14,0.0,1.0466692008643999,4.400741785194995,1.1238323955695932,4.7499538179936565,1.0812443174775543,3.920444708990402,1.1222381724141668,2.451962637831869,0.9692052514604048,3.8882013397601014,1.1277408741884525,4.037515431373315,1.032851629747109
15,0.0,1.0550723712044574,4.428762182695095,1.1151633755010628,4.797033937814213,1.0770818553490626,3.9431246084741787,1.1236786322495222,2.632248549585981,0.9821171874987972,3.9687398188575074,1.1358401803099822,4.087752671297842,1.0316420171814542
16,0.0,1.0672142003415306,4.44749413570392,1.127943914879867,4.721754096270018,1.0823568309599458,3.8272969931756435,1.1112807485013632,2.671123854581353,0.9960426082107736,4.001323931268523,1.1505947422344602,4.066685047609781,1.0247056834432
17,0.0,1.049884630854079,4.316722083914122,1.1095653993356687,4.6184286550002795,1.0712430645103188,3.7683382648601764,1.1100335380920785,2.683948238398962,0.9941746942493613,3.886954108501463,1.153163165804362,3.9429554372715288,1.0296745103725773
18,0.0,1.0622498842528743,4.351460009608388,1.0944622449329924,4.743022599320646,1.0667790288145789,3.8718755934760765,1.103984573081759,2.9421376568523456,1.001953813666253,3.8233308596107634,1.144299395977755,3.9638121113117393,1.0468465072429203
19,0.0,1.0463278933324685,4.23994977924999,1.0971833359225145,4.714102532814984,1.06727524139913,3.8704937348407,1.1152160959411102,3.0367311725857533,1.0059378732132154,3.849573682221532,1.156177118334494,4.059952917438736,1.0491576509462919
20,0.0,1.0353711059232904,4.256304781431595,1.1001005754845505,4.726430308979062,1.0641557887527626,3.839718434445949,1.1195987046211364,3.043815329619008,1.0224339260791808,3.8560470817420835,1.1572750260193247,4.059679975352552,1.0542965060439122
21,0.0,1.060250001389064,4.117110910072427,1.0956192386577892,4.668642427309528,1.046997025536258,3.750852613558905,1.1398487835553741,3.0276751395826196,1.0334777575973637,3.6361755152531217,1.1488937366812408,3.9509370676100417,1.0517568657373364
22,0.0,1.0490768725234276,4.070806830833334,1.09958147135142,4.688668040478333,1.0470456263337033,3.7792454561983035,1.14973914547257,3.1701781708778114,1.0398184253908385,3.571776075936583,1.1404263176125369,4.06647622553939,1.0784147111828588
23,0.0,1.0648101252709181,3.974501285460768,1.1176759916227232,4.692714265732143,1.0414544347727275,3.732101362285462,1.1545860374964454,3.2307750075953052,1.0398044480639896,3.5122461375602967,1.1358113977563717,3.979011520511513,1.0744347766920714
24,0.0,1.0559536234117324,3.877395539757501,1.1157296033093267,4.801544799691378,1.039388782416227,3.666452829933789,1.1682340108143987,3.244850481658979,1.052295140940699,3.4868917838059446,1.1483664964472107,3.971008795595111,1.0766385015406392
25,0.0,1.0713773626689518,3.7579182757625205,1.122881487508909,4.730812533440762,1.0319677345728462,3.591939307636949,1.1676674805451122,3.298337948139121,1.042953832063068,3.5433643117269398,1.1480161994015081,3.921824854763514,1.0840639059164605
26,0.0,1.061017310716573,3.7157536996453757,1.1275326571509325,4.71719257006005,1.0344654973745915,3.6040278380963358,1.1577489900216267,3.4713414713948936,1.058992649449331,3.404158657708635,1.1695243454627995,3.8506421114424114,1.08900193279722
27,0.0,1.0526674301903332,3.6318112233284836,1.137593612059628,4.688266010905444,1.0423660924609686,3.618550493101935,1.1666251240135113,3.314016081817172,1.054833547312567,3.443452653329821,1.1826602376276325,3.8556817965578034,1.0808589552588215
28,0.0,1.0399831239630657,3.5144865054233065,1.1391232986822306,4.712417412382358,1.045514930062938,3.6021735043560383,1.1687678392251768,3.2582600355342635,1.0833278014203063,3.398499215946451,1.1831649582193964,3.8939398582594222,1.083605056731819
29,0.0,1.055872778786269,3.461267891826587,1.1445832887741707,4.815541966390391,1.0453574697192871,3.6445590983256295,1.153328538215433,3.2481281733301657,1.0917565744238682,3.4584919125724483,1.1995977547085,3.8914811476253064,1.0964374958090586
30,0.0,1.0596033087836831,3.3701330109544188,1.1285828926216632,4.940809985810816,1.0565842454726107,3.684105034081149,1.1578502750093405,3.2531424466479706,1.0854292268257304,3.5605694317220085,1.1821728559389684,3.8958513508081225,1.0907005101371647
31,0.0,1.0537585439732313,3.3964895206748267,1.1247579217308674,5.019386672558177,1.0721586728510668,3.639289515275628,1.167498632223124,3.28008003306725,1.0951978091436672,3.5783018800221953,1.1721224034947328,3.9742471808925472,1.08530748089967
32,0.0,1.0506626067981213,3.267405851471672,1.1314427335527313,5.048756560636178,1.0598940594372348,3.6876017294505417,1.1796338096409025,3.3426690095657463,1.083464570126213,3.583344777610911,1.1819930706315995,4.062028495412676,1.0869770789513478
33,0.0,1.0519050812139092,3.3623450662285848,1.1077822953606964,5.074227055555681,1.059362962211158,3.662645887967919,1.1762463137087389,3.4547895434598885,1.0667289409386569,3.5785976259823684,1.1758051248496566,4.119119711802469,1.0901089390404357
34,0.0,1.0463457432772902,3.5216372443203454,1.103550913864869,5.194334968927556,1.051331451842786,3.696097966229921,1.1620161190984755,3.5312253651431647,1.0789004973526435,3.696734761136696,1.1732198623150896,4.177994094002685,1.0689197870462621
35,0.0,1.033239644216006,3.311992936236635,1.1005959973350568,5.102018508894744,1.040796559189286,3.54022641516341,1.154030619603103,3.437966147531519,1.075084865316526,3.4914757734982516,1.1667929329514413,4.006075821715115,1.0827072467079468
36,0.0,1.0541572259269603,3.3493743927318533,1.0933115527031327,5.168582377082259,1.0387879158201812,3.6396785942276466,1.1804821573548152,3.5057940876950298,1.0580733545864187,3.500768260518015,1.1519039381834324,4.094080940330755,1.0808602430070058
37,0.0,1.0618600132082652,3.344807271932652,1.0871314848522589,5.219471499958921,1.031118251511886,3.681414028862463,1.1711456472205968,3.5729788076871145,1.0620882282775737,3.5995362423223654,1.1693270662717583,4.083370124621368,1.0853231527076301
38,0.0,1.0699556628861762,3.2870391131973307,1.0783083116643926,5.287751282507237,1.029035063937665,3.7146358372946935,1.158950302796491,3.491488477262486,1.0500791689658984,3.601186988515863,1.177219715617438,4.1009432018860394,1.0935670770123465
39,0.0,1.0704862048175339,3.1279974066344423,1.0843269236836504,5.358786164419676,1.0300802078741802,3.6694147125590035,1.1560413016505473,3.5560930935591912,1.069104724416629,3.545172088660813,1.1731704286442928,4.063165310836908,1.085814488764962
40,0.0,1.069791345203771,3.085245774495327,1.0732931467473243,5.371894982503221,1.0485155727409199,3.6629165368336416,1.1526617020804624,3.4926447007355037,1.0661914644923527,3.4472437370547198,1.1849584479535296,3.9740343339681843,1.0736047894396223
41,0.0,1.0724238147031095,3.1275932077164796,1.0826373981459185,5.292817969941886,1.050946088659032,3.648504440983487,1.1571593168549201,3.447944939385124,1.0624386419791476,3.484983686632539,1.1812085716215088,3.9452524485432647,1.0672285844947424
42,0.0,1.0901544428133378,3.173163572334225,1.08177900006832,5.362223137463843,1.0476861166561682,3.6026974268239513,1.1577301939306819,3.478851741412811,1.0629700114415546,3.447558269365068,1.1751520427613624,4.06269382778877,1.0804577888807352
43,0.0,1.089298243514325,3.0836517923033995,1.0890590553460036,5.367184108652133,1.0688853433333119,3.671249672715959,1.1543698179117592,3.4977812927328813,1.0667185548414415,3.40099728435883,1.1734334461647544,4.086744879837674,1.0817478261732574
44,0.0,1.073889453020493,3.17945075392862,1.0744906468529656,5.4212632224329695,1.058750819639698,3.6488685051980596,1.1476570607259524,3.53500702604412,1.0560621212892765,3.473983896713335,1.1727978426806505,4.12827088279694,1.0891592957140341
45,0.0,1.078707184466433,3.12523125888778,1.0714240833653668,5.358019708324122,1.0742421384638523,3.543989419092,1.1213285118723422,3.4486808622499154,1.0445250435464923,3.464058837470496,1.1763634345676184,4.081821135543137,1.090324871785751
46,0.0,1.0758754956569814,3.1024101892464273,1.0841276198892427,5.475994297650658,1.0879039608075591,3.6175856378023425,1.1227900115253788,3.485575977403137,1.0500430309115785,3.626342696054536,1.1820252742012207,4.149177416716789,1.0866405735854994
47,0.0,1.0696443999001632,3.1230700337595962,1.0621432014655492,5.458899989970995,1.0876422271342159,3.469491953223958,1.109475231063951,3.452572155929346,1.064725762233621,3.4918413457570523,1.1679876840072314,4.017554049908121,1.085707804615332
48,0.0,1.0614106017133613,3.0280614502499006,1.0623332642135215,5.494884652421078,1.078202233087997,3.527168647642455,1.1252551401326405,3.507708254822589,1.064171703972894,3.376509105059881,1.163797504055454,3.999558347208641,1.0668526845681099
49,0.0,1.0521975112108586,2.9552840107903933,1.0624307558727617,5.48071253076813,1.0575389116192688,3.4573369057570673,1.1166100535254002,3.4433597382576906,1.0671966545385587,3.40941073891522,1.1676897619223396,3.879340384545017,1.066565630042581
50,0.0,1.045804530996602,2.9152397752284145,1.065023626267968,5.386009744142015,1.0617064624336576,3.4885596805297467,1.1069791659250812,3.377418737303749,1.0816893430763086,3.418846327842587,1.1664577392926203,3.856081394011646,1.0734611070193647
51,0.0,1.043909860093913,3.0384788187169818,1.0522187825042795,5.514689294191783,1.060212667881714,3.418955648601518,1.105324818805571,3.57041630649649,1.0828611387983467,3.5398344628383143,1.1583161530374095,3.910578685429556,1.073993906736027
52,0.0,1.0619852799582719,3.062055459136083,1.0487750157290228,5.559088849524159,1.0557035068698264,3.4753183943989754,1.1164931843886188,3.693169741289843,1.0875574534044112,3.645514681351024,1.1497193934081889,4.008582110462093,1.0821508754391025
53,0.0,1.041082238540641,3.229048570893518,1.038950869356147,5.5719259761590365,1.0586430997107856,3.5879904892438717,1.1019862184147993,3.6999685630336856,1.1031499402459048,3.6558306224231316,1.1479111227596406,4.056420097181501,1.0660538215596973
54,0.0,1.0445081315204812,3.1745380840452455,1.0238556687676805,5.64230499842413,1.0654367510477172,3.6089125122460075,1.090121393645126,3.691832473621382,1.104270732719772,3.622243632703558,1.1549663318117107,4.024866222787637,1.0630491452107396
55,0.0,1.0526176686962374,3.197268152878543,1.0080330352048337,5.679779005888648,1.0522935811295568,3.7087769912093194,1.0816942050040066,3.6235723681775056,1.103919513591078,3.5902733854910664,1.1396354781712799,4.002411658430695,1.064089535638147
56,0.0,1.0546340437817991,3.181657899251398,1.0165761975016392,5.665914001281976,1.0704419215590135,3.7911841728915547,1.0722457760453474,3.6624962510452903,1.1027293175547062,3.6093802519590454,1.1369651045847005,3.977702166852737,1.06572027520041
57,0.0,1.061527632567517,2.9927224529213134,1.0262398566103137,5.527970983543838,1.066654246269469,3.6290943936205764,1.0756698392191317,3.4933997893011863,1.0898768763777213,3.350889081256561,1.1497623656808527,3.8362080119084183,1.0668708155924655
58,0.0,1.0585892930104828,2.958216391879077,1.0375438691836505,5.527339481731282,1.0639415448013547,3.5721710533012327,1.0690925686171273,3.453857816775276,1.0913558048229648,3.327353487009482,1.1387041318983326,3.8892085667740943,1.0626295273476996
59,0.0,1.0712130310262962,3.078368920794908,1.0500414462392864,5.72037623431185,1.0568014072798788,3.709142403825311,1.0788006708871736,3.5984651336701887,1.0952083937396921,3.4629873579858454,1.1421418288274905,3.9455896444629346,1.0497451190310974


==> data/per_ep_regret_small-24_n8_b3_s2_a2_H20_L60_epochs3.csv <==
episode,optimal_avg,optimal_sem,ucw_value_avg,ucw_value_sem,ucw_qp_avg,ucw_qp_sem,ucw_extreme_avg,ucw_extreme_sem,wiql_avg,wiql_sem,random_avg,random_sem
0,0.0,2.702647047952942,-0.24140902671357978,2.004468754315542,-1.4767784380200588,1.5563761433220453,0.9590240635536631,1.8547419401081084,4.767846287302076,1.5442378619914683,2.613005797879019,0.6425647853663696
1,0.0,2.6136964659767705,-0.10236706900234083,1.910712459829187,-1.4422278400759545,1.4853200484478903,1.0747046874155721,1.766794111374366,4.619705469544968,1.5178367876059462,2.411308520909685,0.5623316154572781
2,0.0,2.5599286448616927,-0.05244689988963103,1.846520827143075,-1.3103219299390503,1.449444855229129,0.9799906062988697,1.666719003936058,4.475015711753612,1.406749730178251,2.5366587885164975,0.5906392098579204
3,0.0,2.476690579808116,0.143904085563058,1.824251444365633,-1.1193659830816003,1.3401258559200235,1.1942679589047565,1.55064377954895,4.5692663699800224,1.31553022072166,2.55295928383687,0.6497469285343898
4,0.0,2.4530425962154907,0.07581699381120188,1.6424381889738289,-1.0938055193434337,1.3640295808410992,1.1748292166710392,1.574179419154743,4.268650460854504,1.13954229712153,2.4743396038280174,0.6732413999377727
5,0.0,2.28432276889554,0.2083639009551277,1.6546072372972531,-1.0118280616790543,1.3100486151012514,1.1056196129132303,1.6184501219251581,4.064676958783464,1.0522800235007175,2.303239337287117,0.6153739086982895
6,0.0,2.2079714012901746,0.3065517262043471,1.5121128226518579,-0.8037228377887047,1.2582959251761565,1.1902425627711466,1.627974187751926,3.9042170029619268,1.0358575513263149,2.1578023478611215,0.5663800317408506
7,0.0,2.18154582797705,0.28753857274292116,1.3515216670104548,-0.7949216088638416,1.1938197809972486,1.1381035893632152,1.6516825431136113,3.7289996645641637,0.9534832731801042,1.9427377939785622,0.5974042359221963
8,0.0,2.083598197095346,0.4687260664564157,1.3452139744574867,-0.6379677584190908,1.0069958135549137,1.3568678812794452,1.6272522475839557,3.709014934039317,1.001621712635609,1.9998999873173666,0.6204589484196095
9,0.0,2.011689403162943,0.44152035651595156,1.2167063383673549,-0.5517131546029539,1.0750543232771577,1.300018316119239,1.4646125526104483,3.6590946085612064,1.0029505213535657,1.874441318934327,0.5699246483048542
10,0.0,1.998149464293658,0.6295438301806691,1.1841611033160275,-0.48263718093588537,1.0778295214589537,1.2396419946050123,1.4229595154883206,3.57606499665026,1.0188196742970832,1.793778833236626,0.5035248318522505
11,0.0,1.8548506920769186,0.5266228996288476,1.0995966874934042,-0.5121111361171984,1.1085870550925054,1.1324856533922052,1.3377729685317843,3.334578837104484,1.0119408153094895,1.6077031905980093,0.5231716484556356
12,0.0,1.842427446572398,0.5618855470220971,0.9622691203260187,-0.2721396158280527,1.058810920388567,1.25066226886252,1.2527677683657783,3.24490375816686,0.9165105913560911,1.7960075812259255,0.5753964195329879
13,0.0,1.857140341260808,0.613244747620314,0.9112608618947947,-0.08698381960890345,0.9916964127887797,1.3139612630774593,1.286919654143434,3.195395879927199,0.892746254803163,2.001818306541111,0.4931456320230186
14,0.0,1.8022943993485536,0.6781393402895297,0.9358523346352066,-0.10656324004447981,0.9215631673258804,1.152384480462608,1.3629965811823928,3.063377149116011,0.9372376753550044,1.9314073438397337,0.41447384837499596
15,0.0,1.8035285627727295,0.6634777930939322,0.8460750518375083,-0.11750480257649798,0.8379424333198032,1.0465440730507574,1.3123953433415432,2.980630344232333,0.8404962678428204,1.8878313470759736,0.35159578681675074
16,0.0,1.8061206453305867,0.6099140545435233,0.8115750333464825,-0.20354932865307163,0.7840763005908022,0.8423814377226719,1.256667668896769,2.733487429672584,0.8575171221532909,1.765746302200089,0.33327444172029697
17,0.0,1.6722288924630957,0.6753364433674136,0.7133303772383816,-0.057222064646964554,0.7848750200183605,0.9289272294881918,1.276705394242365,2.7228273520699613,0.829621192159797,1.8675970620271407,0.3029886161529806
18,0.0,1.6435436022246714,0.8384428588536146,0.6673358368052515,0.1081785924377705,0.7581980837109881,1.0755225127721637,1.253708255879789,2.8062895378424617,0.7330792269798969,1.896229460849316,0.3069926864213552
19,0.0,1.6645440418377415,0.9051202215269747,0.7262043346202791,0.2666198331066951,0.7660868160237213,1.2066581423808813,1.2233444476602948,2.8464886880221094,0.6429681326340212,1.9385618301273695,0.28477402190277895
20,0.0,1.6789613955749967,0.9019660395540967,0.6986133116870632,0.4522090069498148,0.7023882089308687,1.2974309135634492,1.1408634617202218,2.685928792131456,0.6089219154009923,1.8471019414295995,0.2739429450389804
21,0.0,1.6796132978452172,1.070868278031785,0.6694268900691884,0.6234810329110765,0.7171917318978732,1.4216485397437317,1.1450380467385504,2.606025156812361,0.5606335727666147,1.8560526810641633,0.2647995979571359
22,0.0,1.6932992008126124,1.058295106796578,0.580212375103547,0.5215036650760076,0.7712485754452804,1.415486850332485,1.1032613328082423,2.4855556806691546,0.5724991656785213,1.852938011221486,0.24407002111083256
23,0.0,1.5932941950649149,0.9922578025711708,0.5429119803030589,0.5639174617574305,0.7393807121624354,1.5268729244171837,1.09306063934757,2.4060006454674934,0.6107348276760524,1.9162446443233954,0.2201003214284778
24,0.0,1.515288395012799,0.848879966857556,0.4164866015072357,0.581415355895242,0.736176265596871,1.4346134659610073,1.0369205765393186,2.3384177445937055,0.5386840021844475,1.859824880008766,0.20018140353979225
25,0.0,1.5127058561095128,0.8081593570036354,0.330864785232969,0.591049156711513,0.7244375612258143,1.435498984927122,0.9772171848231108,2.3208176826239857,0.47481971535057094,1.7059849216241716,0.22189768714887168
26,0.0,1.507083693958407,0.8630012773354423,0.29443891167928804,0.5677934570391514,0.6599018309593176,1.3467995381824167,0.9091810510662023,2.3416203469090178,0.44506893851989665,1.6344216690354685,0.29156897708643875
27,0.0,1.4674048189470683,0.8136610891738698,0.29557134034236,0.49316165463694617,0.6012319739278263,1.2860357884994755,0.9074103613700694,2.2406547428858374,0.4670668444058935,1.6290472044865965,0.25467571267181527
28,0.0,1.4372405910526014,0.8355612622239086,0.34412599525276844,0.5572165702026943,0.5269583936396879,1.2603195486989272,0.8553202824540491,2.230506487584865,0.47138303642124296,1.6679122969477937,0.2915460893946797
29,0.0,1.4131723628156538,0.8708016767300926,0.31714222307445344,0.5017594210732028,0.568092877004978,1.4040617276287506,0.7490347976147511,2.2572506362388935,0.4011479359594318,1.6492052016270051,0.33415914817059506
30,0.0,1.3325580131722137,0.8177126801057781,0.25404545500303694,0.5493903410263989,0.6260177902333289,1.3583765550958837,0.7571930197133419,2.2667574530412367,0.42806367094923947,1.6587324353148745,0.36343853947698135
31,0.0,1.241297679633875,0.7893563978409119,0.21599722529304285,0.4142979969885374,0.6156068513900955,1.2716845722959178,0.7860970983619536,2.234352247428692,0.4560304900919282,1.6782360258033329,0.36382128713368767
32,0.0,1.1510993976215598,0.786498673707829,0.24956561879312486,0.4938545791683815,0.574028337862349,1.3198047811132234,0.7527886807022454,2.2128529234625525,0.4209055175260022,1.6126460590593652,0.40755809086025985
33,0.0,1.1655701804318712,1.0231615274185657,0.20061586271349954,0.6887646962331182,0.5947639828111322,1.3932166432507103,0.7048282446809266,2.354308542720098,0.4026970374880002,1.7862900182038288,0.3337010973974899
34,0.0,1.1473527759804905,0.9483229015586332,0.23804399387317454,0.6450152157506359,0.595858341740124,1.3096403381069273,0.6139882412534955,2.255726976448674,0.3772360501800315,1.7020612367530852,0.29423284385118664
35,0.0,1.1168391219989873,0.9012545115299488,0.2346175722328101,0.6718307724577173,0.4911739368121706,1.1311840957280168,0.6911216586601597,2.0328209436239533,0.4092384196804887,1.6922153215068008,0.3150264249460022
36,0.0,1.1246057666375548,1.0526440496670801,0.23681290432138422,0.7093110319438338,0.46196342025934956,1.1627746686234453,0.7364140541512896,2.1958557509076115,0.45407744605714384,1.7137910573553157,0.3562299113207912
37,0.0,1.0441168367972684,1.0628328993587814,0.2239111742791592,0.7290974848237362,0.3711596383102523,1.1365005788170492,0.7045153368535808,2.1306546092835426,0.4519307990375524,1.6815368181304642,0.3674233540798334
38,0.0,0.9660004533069418,1.119436231355266,0.2888394946846958,0.8202325203501601,0.3817290196279609,1.2656244358082311,0.6716091187549843,2.207284177639302,0.47989725482997536,1.6970847562164018,0.403260711366515
39,0.0,0.9453960750698225,1.1779070772325433,0.3226077835457568,0.8755065973309151,0.34160176754880467,1.3765995908609163,0.6091054885745516,2.2349259216979114,0.45238975123865205,1.6148764067538899,0.3718864925759012
40,0.0,0.881232521720982,1.140778479342032,0.3592392964519214,0.8447657809177471,0.2892549764843388,1.3210391761635982,0.5794858379955238,2.2851696782372315,0.4066189102904363,1.567318070996354,0.3976421135927629
41,0.0,0.8787129213238393,1.250813359829241,0.3705760859043557,0.8040006401426965,0.2684606804565257,1.2219223386060705,0.4727910122679788,2.2731252919432308,0.4476365297042432,1.4686103675657485,0.4663609837154611
42,0.0,0.9212934510612419,1.2615898690271656,0.4202661614375441,0.9853548152696803,0.3156612644739201,1.2290929747701078,0.40096616177472383,2.2510250625687256,0.46047134509208165,1.500474368012572,0.4623386625021006
43,0.0,0.9385769652186524,1.2447632797138084,0.3401850390461104,1.027092746714576,0.26921939068913686,1.3688576184829735,0.4748799630098883,2.452381261771439,0.42928281891900205,1.616655363934136,0.481454953835672
44,0.0,0.9160231151177423,1.2901869829832684,0.25246338501766813,1.061652593644908,0.21392723331371877,1.495401126292684,0.40126298551259326,2.4494677348585547,0.4624491172225187,1.6153755059560915,0.523069542707288
45,0.0,0.9184907563219231,1.2830318004765822,0.27530143252257255,0.9409726173381117,0.19992348346246727,1.5734213668656096,0.3932656540727156,2.273491457290298,0.4574662505090023,1.5744713604104135,0.48629499215380567
46,0.0,0.9358713232112152,1.401726910270984,0.29236542900881846,1.0082480931512414,0.18329877062923025,1.6374244258756612,0.42161997249996075,2.432297093609673,0.44432352359379884,1.6255216543516298,0.4558027188047695
47,0.0,0.8872566092414077,1.4600559592683844,0.3415699810211563,1.0782561423061559,0.23451379532215785,1.6767083543645995,0.44288411641344666,2.514436484249515,0.44065006262613665,1.7475744979723267,0.4680809501067737
48,0.0,0.8319446430030192,1.4055638019683698,0.2747433971985124,1.0196789151546852,0.1749135657271318,1.6523067933565443,0.3894433061336905,2.500620043358037,0.4745601620422977,1.7152100975598472,0.4700278516242957
49,0.0,0.8827790053070664,1.3214091914990114,0.30175562609136264,1.0016319815339614,0.15645156027520338,1.702422341277586,0.45595179118924417,2.5458141608274403,0.4268133554384335,1.5738855691062064,0.46585490087299963
50,0.0,0.8836841160717348,1.4167111230173575,0.22478714723911433,1.0571433231963638,0.15217546360126313,1.5990042915274572,0.44815822362919777,2.61961021504543,0.46494026579611314,1.5916771724382386,0.5346527163291441
51,0.0,0.8160268409558753,1.423359598431066,0.23112415077273338,1.0222946443373075,0.18962926590340196,1.532232963712083,0.37293558780584357,2.580924341163225,0.374951961688811,1.560237773184241,0.5852777934906518
52,0.0,0.8872164056636004,1.3762231725915441,0.28580594800196335,1.0534601325202857,0.2050616299909687,1.616384299124089,0.3466953798331022,2.5070386449663857,0.3993418085817357,1.484653333863644,0.5510636462430272
53,0.0,0.9203581351345563,1.278697935010502,0.24615585682673397,0.9916130192612833,0.16057890512636913,1.4647544994548873,0.3466124281178062,2.309004037722655,0.38623186845548513,1.479642411783491,0.5032598793491381
54,0.0,0.9884241804789632,1.294393087873658,0.2792614570763808,1.0633521816859428,0.11994590298561636,1.521435253746592,0.40690220336197463,2.2292288999315844,0.3780018187893065,1.5004253323228305,0.4978913081276125
55,0.0,1.0628107069773751,1.2240390695868584,0.25960461004108804,0.8625820779204147,0.09195785469907268,1.4292209628209562,0.5196673286934849,2.231626982934557,0.3381845705603313,1.437053798514718,0.4213304049550913
56,0.0,0.9937690562838688,1.0770892947004498,0.23246420397626885,0.7617750404874144,0.16807855553643783,1.2758623529009512,0.5743604684980528,2.1255482427488452,0.386579219388962,1.3293038139928512,0.4729267764806563
57,0.0,1.0431959191858704,1.0855700218055908,0.2440737362090194,0.9365984101163853,0.17623887695737486,1.3299096016498169,0.6116890896132567,2.1095141722389528,0.3606072074269415,1.361700135275175,0.5193807098253234
58,0.0,1.0616027394612886,1.2955868955045027,0.19271193880010748,1.0751752604088303,0.23132160488056616,1.4698233237974172,0.6214377217088269,2.3084388765459494,0.3083216373100242,1.4095240562629563,0.5290040964264333
59,0.0,1.0832682980589068,1.3483599912669426,0.1766178972637772,1.2262681174883134,0.27724744770229204,1.5512459983430062,0.6925439829534469,2.4125267680750078,0.33197677598234215,1.5436822448402836,0.5222032941651612


==> data/per_ep_regret_small-window_n8_b3_s2_a2_H20_L60_epochs1.csv <==
episode,optimal_avg,optimal_sem,ucw_value_avg,ucw_value_sem,ucw_qp_avg,ucw_qp_sem,ucw_ucb_avg,ucw_ucb_sem,ucw_extreme_avg,ucw_extreme_sem,wiql_avg,wiql_sem,random_avg,random_sem
0,0.0,,8.060854861622524,,6.511979173278434,,1.1615019784223435,,3.0599889120947665,,2.121057755515821,,4.758455866616039,
1,0.0,,7.3027473828272065,,5.649734544057871,,1.6438012382270273,,2.8759368406196444,,1.2708212782951165,,4.480067146249127,
2,0.0,,6.645010173649272,,4.977773158897094,,1.8029012785734864,,2.731627406460319,,1.0545709036322108,,3.591677837999981,
3,0.0,,6.8377883830483235,,5.67581493441477,,2.591840833089904,,3.347122380147333,,1.4248256865449633,,4.421148246079888,
4,0.0,,6.142659928369472,,5.754830320715495,,2.652476013734436,,2.932251760561229,,1.3634595105874894,,4.226985479713154,
5,0.0,,5.414977820704177,,4.938084517156884,,1.682820694188436,,2.68313703543798,,1.495320581961785,,3.4598309263409703,
6,0.0,,5.0051631567065655,,4.682770842540261,,1.32113020392935,,2.8045016727533607,,1.0340454842212026,,3.847214860331551,
7,0.0,,4.645651792205495,,4.703434294523902,,1.0947076789811163,,3.073902707211282,,1.025907065163132,,4.2488580798126385,
8,0.0,,3.702519215289417,,3.8096020992028343,,0.6635862931189465,,2.5167625954406816,,0.8559122349810622,,3.3866236817230373,
9,0.0,,3.5725090256407093,,3.658541801843718,,0.47262473814513584,,1.9588330561689773,,0.25345408118241153,,3.2154749997738,
10,0.0,,2.683042211741842,,3.0266827264673815,,-0.14942585619530746,,1.4196391980538223,,0.7586717075592944,,2.077567441950386,
11,0.0,,2.8833507423920572,,3.585838592446784,,0.32821791222665553,,1.2224061526487944,,1.0153673752713175,,2.6083511663705785,
12,0.0,,2.7717454597368842,,3.324962380046724,,0.5682680738669035,,1.4390958183475249,,0.862694311065141,,2.279658310296952,
13,0.0,,2.011389952995941,,2.640291766272611,,-0.003914532842074436,,1.5471644416621402,,0.2890077381994445,,1.8907370734810343,
14,0.0,,1.55034428988899,,1.8562153863844983,,-0.30270616173678633,,1.3022875620631424,,0.10518891617670079,,1.2620719273313625,
15,0.0,,1.5363679619444142,,1.4931142871108811,,-0.9521788935343238,,1.1073471843158487,,0.15406106803620645,,0.2923603281657421,
16,0.0,,1.8298985380550903,,1.2216806236334818,,-0.6045356495466905,,0.6469628098984685,,-0.05356576280790648,,0.2990849937404789,
17,0.0,,1.4496853956148072,,1.257144869167984,,0.1358329254678452,,-0.09874346316532723,,-0.3000575193743913,,-0.03090745447124732,
18,0.0,,0.7025535127312352,,1.2255963331135042,,0.719168723713814,,0.483108563670946,,-0.16177109323269434,,0.6738170575250777,
19,0.0,,0.6941690456805105,,1.1959074282693436,,1.0642019476586029,,1.212142486173569,,0.44500706601355233,,0.756378525841022,
20,0.0,,0.5882298448648342,,1.541651300277234,,0.08935145523492594,,0.5231586761479079,,-0.6382292297417891,,0.05152962173876574,
21,0.0,,0.9037110813545546,,0.8570056584147068,,0.28071084148552217,,-0.3769860380332162,,-0.6201932788424998,,0.13826261166065024,
22,0.0,,1.3011460469447869,,1.0931460569933265,,0.14610853872196827,,0.19792563975693156,,-0.1841347626412002,,0.23137101893357226,
23,0.0,,0.5996269719669627,,0.5821215792902628,,-0.3603801086068046,,-0.1476269665982528,,-1.3281237318471213,,-0.2741756000586264,
24,0.0,,0.018019771149852204,,-0.3095010829582563,,-0.6661336529794468,,-0.23784385819225662,,-1.5132847436517451,,-0.581992474024787,
25,0.0,,0.3885006985819359,,-0.024213844720865296,,-0.5421769953058124,,0.02724199359139945,,-1.591775576406942,,-0.20651094570554207,
26,0.0,,1.6130174965133222,,1.2922237410018695,,0.18802517338752978,,1.7052725523754333,,-0.9658372822197521,,1.2255508343084394,
27,0.0,,1.495279237698064,,2.0011635514672363,,0.2993188550137873,,1.7622186668954782,,-1.1045676622208376,,1.6170160854921072,
28,0.0,,-0.08173884779161966,,0.9928837003871465,,-0.5815305125011392,,0.40676321956426875,,-1.420083162402804,,0.9537593418919812,
29,0.0,,0.08395888268643148,,1.2332807695277772,,0.06990475413820718,,0.3230462960415039,,-0.7402916381956004,,0.11361811355674689,
30,0.0,,0.9617849764647595,,1.6423187239758903,,0.5695602271899673,,0.7693328295987776,,-0.7473587116335665,,0.6170164444202193,
31,0.0,,0.30863614827159935,,1.2276301168789523,,0.1647812682719909,,-0.21453720896278838,,-1.4893606420968766,,-0.029063771110237724,
32,0.0,,0.07312418716960067,,1.2601171933767823,,-0.1512411889126497,,0.10571072505585377,,-1.5655365233675838,,-0.11643120782972716,
33,0.0,,0.2708795792707832,,1.2775879186946106,,-1.0412212125872529,,0.08111314881060139,,-1.136263672069866,,-0.562160392558809,
34,0.0,,0.16154398768327383,,1.1565717451608997,,-1.0437959279813036,,-0.33937096842806014,,-1.2576554092467198,,0.22648939434761672,
35,0.0,,0.1173595467627564,,1.5138323560136122,,-1.1934665481828155,,-0.4412713766799534,,-1.1027593406452816,,0.3720976863290346,
36,0.0,,0.18710193662393948,,1.3571084571693603,,-1.2006813611815446,,-0.43733472258843875,,-0.6885370931853814,,0.3719939920869635,
37,0.0,,0.4481609185556472,,1.4370020966711046,,-1.177806701461975,,-0.13894052567313864,,-0.43604387784771603,,0.30310788371532027,
38,0.0,,0.8319047068397722,,2.062231747010454,,-0.9857148962717375,,0.8182836004565672,,0.2393318948702543,,0.9951625462740594,
39,0.0,,0.02426926237929905,,0.6733543242054587,,-1.5787411611700293,,-0.22242310265544774,,-0.7527889115220532,,0.278954233885198,
40,0.0,,0.016493371238020416,,0.6552484525910494,,-1.1944001127631694,,-0.07946905768305612,,-0.2940433677977694,,0.3147926495085791,
41,0.0,,-0.09538982451497802,,0.5899361657803261,,-1.5699101545970535,,-0.9961399474730612,,-0.5259776235442288,,0.12293913171423299,
42,0.0,,0.20977933835537854,,-0.18035142124781345,,-0.9920096438998804,,-0.4165077203283296,,-0.5652451998009944,,-0.042554416183364197,
43,0.0,,-0.16697400459613476,,0.2275726575698762,,-0.7836401039832026,,-0.1997573659463896,,-0.5306008626957279,,0.7454816316734281,
44,0.0,,-1.1445140580075766,,-0.18860717700249197,,-1.9145899272711198,,-0.935962244130284,,-0.7217427324866996,,-0.0202030536001665,
45,0.0,,-1.1666342407627113,,0.03061282749660066,,-1.745819219095523,,-1.522533878367767,,-0.9485429302534527,,0.16576671882615912,
46,0.0,,-1.4338217117233896,,-0.11499190500782319,,-1.5690084234517059,,-1.7153493386537804,,-1.0227219891937978,,-0.7993796607990689,
47,0.0,,-1.294490111073479,,-0.3592333212321961,,-1.1605506786896527,,-2.138671986547209,,-0.7507390747134437,,-1.0990175578384935,
48,0.0,,-1.4403895070872537,,-0.06759925592566418,,-0.5897434322512467,,-2.1433319314276105,,-0.41633566038035497,,-0.8743208348714049,
49,0.0,,-1.4848509232366425,,-0.6536931213323527,,-0.20595465896619203,,-1.7808993595836355,,-1.1198516432377446,,-0.9081493548092752,
50,0.0,,-1.7364730539081528,,-1.5537959021012675,,-0.8848054854734464,,-2.298149848378383,,-1.3825772192775112,,-1.2867718772200583,
51,0.0,,-0.9827557738602763,,-0.8202905504899576,,-0.3999357192488162,,-1.2390204622308474,,-0.9764441506334407,,-0.4287822529023977,
52,0.0,,-1.123219554607708,,-0.606137185074509,,-0.2678533237186933,,-1.7006397307247454,,-0.8981583927578711,,-1.0175463924899333,
53,0.0,,-0.46970475631534825,,-0.6973326626085203,,-0.14385605065033147,,-1.2949315976961238,,-1.3244203715472302,,-1.1565779857971172,
54,0.0,,-0.12077648578805622,,-0.13383987890489024,,0.19770028180161248,,-1.1108642896557832,,-0.6151847538426658,,-1.0035369879349894,
55,0.0,,0.4860211426390606,,0.5422338564890019,,0.8124223398080268,,-0.8880138408391645,,-0.13348218145267765,,-0.7896349117787196,
56,0.0,,0.863867753491153,,1.1958501494775398,,1.1578399367787924,,-0.24819825699395892,,0.07356135472928571,,-0.04470760376174354,
57,0.0,,0.5958348216717688,,1.4140858297998733,,0.47129844113581854,,-0.13222610351154884,,0.35762739192580995,,-0.49149962072988274,
58,0.0,,0.7970071299574144,,1.5530384095359224,,0.2534391982986648,,-0.30589455899497153,,-0.18480631155976823,,-0.4154002437355473,
59,0.0,,0.8557838668776476,,1.9518775558891548,,0.7466329454755041,,0.7729946039053601,,-0.1073552332976675,,0.060484486651269265,


==> data/per_ep_regret_synthetic_n15_b10_s2_a2_H20_L30_epochs1.csv <==
episode,optimal_avg,optimal_sem,ucw_value_avg,ucw_value_sem,ucw_qp_avg,ucw_qp_sem,ucw_ucb_avg,ucw_ucb_sem,ucw_extreme_avg,ucw_extreme_sem,wiql_avg,wiql_sem,random_avg,random_sem
0,0.0,1.4935653720286504,6.073756757914211,2.0398243524516233,6.474581890871548,2.2508727566597764,6.125703422938486,2.183359657760808,10.038304157651908,1.8993094693875234,9.73191789304812,1.827428851485445,7.6319718276243975,1.8207123426855927
1,0.0,1.462617967196049,6.288970127181926,1.9994312223016077,6.541818802677199,2.165687923103964,6.257284283591446,2.139967990819598,10.147261226003764,1.8990547542059113,9.822423754593203,1.7570088090970384,7.675607522206278,1.80307376856273
2,0.0,1.4844521411022815,6.511977244590071,1.9332961187056408,6.805513966351512,2.078063803366366,6.428220220907207,2.0787831719780985,10.231009375953604,1.8995307570199755,10.178246651510463,1.7146139729114416,7.826019473714908,1.7659190728652843
3,0.0,1.4813824599760526,6.6157542130317495,1.9228468931870986,6.819746688934941,2.002479653325928,6.4450172387831515,2.0144152070312518,10.326645446242537,1.8754457887879046,10.324898457908475,1.678656449790212,8.060209446973701,1.7758320806560193
4,0.0,1.4978195815682802,7.185119142719884,1.8043836754181286,6.62719538475713,1.8898315753073058,6.421224580682207,1.9410589125345634,10.144392824476768,1.7996403852483907,10.451360078399446,1.65035772043679,8.0355754192301,1.7718830840199424
5,0.0,1.4611025997639528,7.71192029828147,1.7586455378785453,6.891339558550342,1.8738302254765096,6.624248660575475,1.8641194538025447,9.782983715649152,1.72378503600165,10.776972294308749,1.6076049720038008,8.194428351095567,1.7585574820924401
6,0.0,1.4318709508706051,8.021264271201915,1.6996348736842275,6.909136511258012,1.8530467424360664,6.763231436453836,1.8183296105649398,9.217548385703708,1.6878355543652148,10.889471496210689,1.614691628587907,8.461115363915397,1.7366723876601087
7,0.0,1.4392181496483678,8.436273818046175,1.6734705703877242,6.832432072317033,1.8871681703363552,6.999618207106451,1.8221318805933095,8.794193256643581,1.6996244016636506,11.144017845672778,1.6132079928524234,8.63216846924071,1.741762547009688
8,0.0,1.4582146162110163,8.591093481960627,1.671704051489631,6.8184520763774685,1.8831223108329425,6.929934588866885,1.8001044652118645,8.667328282487148,1.727581888878746,11.389788878197464,1.5727122907742332,8.73842184833228,1.7442033056316946
9,0.0,1.4911123315184234,8.50919831307452,1.637313077923957,6.59205452471393,1.8463355116090856,7.055808950939365,1.7624105551498217,8.232314520998244,1.6880557926983706,11.169743431308646,1.5732228541683424,8.694359282087959,1.691707927290081
10,0.0,1.4738592801125294,8.55100049971297,1.6625083712027342,6.373162258497018,1.8348896575483225,7.179359951963008,1.766555482581183,7.964172421091192,1.709101897483665,11.355393704763529,1.6476826746265347,8.802244083827844,1.6865685760278046
11,0.0,1.4507634383370998,8.564468619456477,1.6548904155752655,6.160712104817364,1.817391023770627,7.138810854028861,1.707157318204157,7.550252018373925,1.7296169879266823,11.504014665203457,1.6409087893330199,8.564494931323281,1.7234720555575311
12,0.0,1.4864300414514704,8.67299003464072,1.652493794195472,6.0396138391504195,1.7943943700178182,7.28947434075576,1.698181592867963,7.341100827602247,1.7230518265658084,11.6079525073728,1.6319229316015862,8.563700211694027,1.6741404491215377
13,0.0,1.535747084896552,8.767595267167238,1.6604497879436415,5.919036655948119,1.7653214285156296,7.384922697492428,1.7480320673033483,7.001026596621685,1.71356041899882,11.755193488376335,1.635717048782138,8.614963809174014,1.7120283601610378
14,0.0,1.577226887310503,8.622268639582956,1.6977020372548237,5.93632616432663,1.7354114399005292,7.51214383022193,1.7678616954700606,7.0010703187551115,1.671781515223991,11.818703899860537,1.6074045766718204,8.767739893935996,1.6924573815269182
15,0.0,1.5729009784436694,8.57511395645433,1.7660415396065545,5.586263481229736,1.7234933684797495,7.550540202109389,1.7806566035426978,6.735688070316115,1.6452886817868275,11.957540228416917,1.5988673021476605,8.995619463014847,1.7049827673584086
16,0.0,1.5899521795197702,8.352303772140147,1.7935762475800354,5.588721939961019,1.7341663621918557,7.543729810728223,1.7779603379796172,6.403259139724312,1.6267372048527184,11.914186202085588,1.5600490443953179,8.94769819967371,1.6989032391587078
17,0.0,1.5900672742171487,8.082687706636321,1.8425227712686165,5.0926221362392425,1.6743109317187643,7.410455175039985,1.7584828500317076,6.043709563053042,1.673245909688972,11.564203950663213,1.5364081352225085,8.704415846078021,1.5890221177410775
18,0.0,1.599421865871608,7.887711713858778,1.7965108623856318,4.830706242272342,1.7004597519217977,7.456608003418367,1.7518386253490879,5.7911628998179765,1.7039141496736865,11.618470913923517,1.5532849013253827,8.818577551435894,1.6225617739211984
19,0.0,1.6253782054431496,7.543350060953557,1.8146440698393536,4.626308275182652,1.6908538910750068,7.253619074931095,1.7832793252532484,5.532746049120092,1.7426805019960372,11.569493080695878,1.6057409533750364,8.507982033814187,1.6380082416534216
20,0.0,1.6329747962987256,7.365194277305832,1.8145711578464923,4.487524339630781,1.6949222438105054,7.313828001632402,1.7635266122929076,5.6010712514531775,1.6720169579127087,11.583383574015627,1.5981338997161818,8.60616594912598,1.6687503768715084
21,0.0,1.5934500591242473,7.260713852414,1.7997466706489818,4.2766434246139085,1.7082267527726103,7.402228256446648,1.7499312595347403,5.547020346417497,1.66804203845795,11.578265222089897,1.5996352768473097,8.612147955520982,1.6550032660620737
22,0.0,1.5990714125280925,6.860077147000396,1.78094675983095,4.187598470977406,1.7101258291566013,7.221535682317253,1.7140969118223617,5.280616885745019,1.6597481249852122,11.572194892453794,1.605090750287049,8.597025916130264,1.6295325966657577
23,0.0,1.6080347853832728,6.569582053426302,1.792829962708445,4.196285077518695,1.7480200077659673,7.075286527081033,1.6907850418758776,5.404110054446022,1.6896755930842626,11.543571080110965,1.5945302836137176,8.684199768166394,1.6381605154092191
24,0.0,1.6172483601508123,6.470402787013697,1.817750570869762,4.107902010776058,1.7551980968569185,7.052570451183968,1.737227182434686,5.424064518315646,1.6874149562256846,11.52532178673583,1.5790388077394553,8.701278149431062,1.6456506029894407
25,0.0,1.6377237249313656,6.283245299755478,1.8008237742633577,4.070733117343423,1.7556821860027676,6.9923897711532845,1.7603169820773708,5.219344975043384,1.7197697260953588,11.548612174267063,1.600708469597413,8.6496739384894,1.6676379356108075
26,0.0,1.6449330793043702,6.152424151512761,1.8025192589814398,4.018134057868849,1.7913612119490339,7.03543263928735,1.75188242061008,5.340149962404837,1.7319617036360835,11.64007598857414,1.6489925991866403,8.734099671588098,1.679942253153678
27,0.0,1.6456612924443714,6.074454830854492,1.8395228007311983,4.065890633279793,1.8260914282206324,7.2173146717771175,1.7547553478238211,5.436927451764561,1.783380852297316,11.773001326388552,1.643370786414639,8.946787674562444,1.718406477117778
28,0.0,1.6215814526129175,5.752973858596988,1.860396948963695,4.007426270286302,1.8100638733281393,7.310006788334135,1.7828126642418376,5.25448488219395,1.7679364224643415,11.885549763098084,1.6640964568035144,8.87461075279117,1.7000655242852358
29,0.0,1.610183339983428,5.792423303954365,1.8219182696422591,4.078671553167155,1.7971868735108047,7.471268366611,1.783060154030419,5.406386867506043,1.7427677129449501,12.056869946228502,1.6766711553841132,8.810223138548423,1.717486154542289


==> data/per_ep_regret_synthetic_n15_b1_s2_a2_H20_L30_epochs1.csv <==
episode,optimal_avg,optimal_sem,ucw_value_avg,ucw_value_sem,ucw_qp_avg,ucw_qp_sem,ucw_ucb_avg,ucw_ucb_sem,ucw_extreme_avg,ucw_extreme_sem,wiql_avg,wiql_sem,random_avg,random_sem
0,0.0,2.6889867912598233,8.729183023639251,2.2718575568712445,5.148514578310227,2.7501781760227866,3.7430421146030284,2.8130943065687024,6.650818416971305,2.185342446115219,3.3435972834887195,2.8803622604339028,5.1561053821927345,2.624097364711878
1,0.0,2.6453563880719417,8.482675227875276,2.2451009464800373,5.098095408453972,2.746658739876354,3.584029880816786,2.8102258306925565,6.593256554560057,2.20777210994989,3.581229127812364,2.825627277182858,5.081382825560809,2.6189164372799505
2,0.0,2.6216001887707687,8.116327861545372,2.2508167537670043,5.043540234416682,2.7340569922410998,3.6176153523618524,2.767736877860209,6.458083017498424,2.203808830853096,3.912260244079434,2.8046468822852093,5.034182700945308,2.597751457926686
3,0.0,2.535863245759672,7.801836974377906,2.228388018999104,4.997330593649892,2.7418573260423926,3.5668083057872337,2.6980105000122245,6.247806788535826,2.2295247136471494,4.074038902319998,2.7265827749972744,5.155884011727352,2.5457159063084465
4,0.0,2.5117686814611755,7.692510406774886,2.2582508389401093,4.94513859905129,2.6920245613062406,3.7387986618761317,2.6841972828037237,6.034407712522864,2.2203810506405515,4.2415807917384285,2.6668838956469356,4.949760020755974,2.496058627869538
5,0.0,2.5221140186067235,7.445034715578132,2.229924084749954,4.8880548745641335,2.6371407458883054,3.7735127015066325,2.6491260785375284,5.948667617121558,2.223617329793919,4.328353049265559,2.6474530761596564,5.123354970270739,2.5076558646467055
6,0.0,2.456781823074527,7.223198852818612,2.248100464271981,4.678907991370522,2.641591686159254,3.7493165662658754,2.6093359784206345,5.703503620310258,2.2567679395455644,4.515406422859783,2.623819630927332,4.93405595990086,2.4804449269434854
7,0.0,2.429270180496701,6.768893987250621,2.2867859631750505,4.533274132354464,2.585627612589815,3.6533187366460425,2.6126033550167893,5.497298936707679,2.2747697925374895,4.45816249724173,2.5807514557221856,4.7949608902121525,2.50038123102143
8,0.0,2.4584712042804977,6.496396826008066,2.2595783835014362,4.484140776912611,2.5293433790094335,3.6619425837509283,2.5751901134831816,5.305574765069764,2.2999164442570676,4.404294842383365,2.588904067912978,4.715532371818824,2.4650681390939213
9,0.0,2.404080156164757,6.054665912683063,2.2398598749088943,4.234032331915671,2.5275838096013974,3.6284281231435216,2.5911175013753454,4.925259824573402,2.2866360515448863,4.6388916394671895,2.582191365981775,4.645330733616035,2.4712168111904727
10,0.0,2.4484163391882836,5.788697105333483,2.255270865272149,4.100833147734079,2.5098957021275767,3.487009455955601,2.6109121531829613,4.662936594769462,2.3064104629744073,4.902075868240345,2.574773155472056,4.656564042968014,2.4703561748641256
11,0.0,2.435148735077038,5.28222839965585,2.2441813896139893,3.7591359915002585,2.513593870814502,3.3192752338455733,2.6252477207265974,4.7048854290652,2.329477346074718,5.114804769472329,2.572268069424605,4.840021008158985,2.4422561672546874
12,0.0,2.4385975306373915,4.830206043559855,2.2155318353222335,3.5736213937675245,2.5648849424477755,2.8672410940785795,2.6293408597774977,4.359974299130258,2.353282816401577,5.153304750431502,2.567959508288887,4.681605121793609,2.4352620038664687
13,0.0,2.4227626583179185,4.820781212489024,2.1980553737436783,3.700533604191108,2.5407528867631926,2.959099654395061,2.622853571784717,4.286820533950802,2.3573417190749777,5.400913209738633,2.5538646923489616,4.6825111231317464,2.3940920333528606
14,0.0,2.426919601811835,4.66443666084146,2.1828462555184274,3.8197621047178387,2.5344617612506677,2.9839788647927605,2.6022552859976114,3.9953893239295866,2.3397814536358625,5.458707387126452,2.569474025721247,4.7759260805798505,2.3566679300776086
15,0.0,2.4855152930747555,4.390967204938349,2.2241484998488374,3.7053055686442775,2.516755174142807,2.7916259212254886,2.589504160409367,3.950132095751556,2.361395504826797,5.488220505647604,2.5837388055020774,4.544869172303663,2.363310917088307
16,0.0,2.422841365005964,4.155415340760186,2.262063937537299,3.6689365232491014,2.5170949670533975,2.7541006542957547,2.5865383381669522,3.903811866596868,2.3458110821129607,5.44140532877924,2.5816607719433446,4.412387514955171,2.3633120046678284
17,0.0,2.375759256063265,4.192057070601805,2.278672595628075,3.526859509218866,2.525961095210846,2.8298677225231756,2.5960008060496365,3.9332338239168365,2.353449900359656,5.471403347960589,2.5538320975481485,4.509619620622956,2.3355099565670816
18,0.0,2.400320563652073,4.170168651100411,2.313625037046243,3.512739302021515,2.516268100615002,3.007944689146413,2.630137367868962,3.868406620582874,2.3391728218951275,5.666766693751995,2.530096342717857,4.421931295206804,2.345868231230096
19,0.0,2.403838033223391,3.842823182409404,2.3460370979276663,3.2389577820984528,2.481561079469918,2.6973591237008634,2.6335855884591273,3.667734851469973,2.373296718936257,5.637378434277238,2.5300604205001997,4.3020180651409134,2.3380897002349514
20,0.0,2.3673441550468244,3.716257475078663,2.376818315897378,3.275432727358236,2.4294807343237403,2.6397310580575777,2.607215793605685,3.464959862639631,2.346697926592442,5.764752456521592,2.49827271533673,4.291708082359747,2.358438685066494
21,0.0,2.364008065841591,3.526664986030795,2.4162462512876512,3.082856930660256,2.4184635845315676,2.6455647456000264,2.571620193374303,3.610293146438778,2.352579419488132,5.842038311059866,2.4870494834847103,4.321330062077564,2.339603336849371
22,0.0,2.36975455033864,3.468370715697091,2.4091580043949574,3.036974670947984,2.4295018430915944,2.5590984334686624,2.5702227332393295,3.6198657175545605,2.3730272313348393,6.033211644339374,2.4424307715682536,4.4031629629533455,2.3513238598129766
23,0.0,2.3076685734464695,3.349603020370793,2.412763333727265,2.801548807524469,2.4231977586804545,2.3810909807563405,2.5411007913761936,3.3575114149444687,2.383168170705743,6.181882733399661,2.443928762491104,4.378468550297484,2.3611855033148337
24,0.0,2.3046413590564883,3.5390699471390263,2.414589921019102,2.786684343780294,2.3917412980652277,2.4169104505005805,2.532419324899964,3.482132224720175,2.383095162418668,6.382991586561303,2.4623170047373044,4.491818695463934,2.4348284536091747
25,0.0,2.3234356075622418,3.3796077634813457,2.395713225936763,2.755914695720435,2.4121820096098543,2.4382718610704046,2.5332730048429104,3.4891593711272577,2.3490450469837336,6.426380475058195,2.455589196078645,4.662059954766846,2.4396902883115583
26,0.0,2.3524061284659,3.3017271532383745,2.4232191974737334,2.726121204381883,2.4065259867268125,2.4778803148176536,2.5558709035048413,3.5268398903393603,2.388136518187555,6.278084292017752,2.471909502538997,4.530376208976435,2.42373210831981
27,0.0,2.4149603550317287,3.2910222254686516,2.41971950852565,2.5073374629930214,2.377171275074453,2.5529340488849357,2.6402647377918176,3.468282078815662,2.3997171233267176,6.3056816007866985,2.4755190991299245,4.516266942098142,2.4396046066091643
28,0.0,2.384684970861897,3.3893798709754464,2.4372098158291964,2.3647900677643747,2.394000432165362,2.599489892800122,2.6138182539408112,3.5109888762941353,2.3882871150196463,6.482461877700061,2.462814744843377,4.490534860836831,2.44250914599556
29,0.0,2.389472686638243,3.661761110414986,2.4851141384481017,2.498127556901281,2.352340769727873,2.84818246177484,2.626276665530475,3.5048633561260516,2.391732608995928,6.4620910577929465,2.4664469574518497,4.737349813493424,2.424939411496658


==> data/per_ep_regret_synthetic_n15_b3_s2_a2_H20_L30_epochs1.csv <==
episode,optimal_avg,optimal_sem,ucw_value_avg,ucw_value_sem,ucw_qp_avg,ucw_qp_sem,ucw_ucb_avg,ucw_ucb_sem,ucw_extreme_avg,ucw_extreme_sem,wiql_avg,wiql_sem,random_avg,random_sem
0,0.0,2.0795590801821735,12.768040750482285,2.5389397636951965,14.072229411449555,2.3840995707401627,12.06941392884255,2.7158061265841824,13.633525343294849,2.6756864297876626,9.748740491757587,2.4151444671840405,11.40568613553171,2.469924480186256
1,0.0,2.1146256359025855,12.654406081704053,2.4925814889765934,13.704026186297696,2.3827324109997736,11.840663076755803,2.677462837287917,13.29318509946124,2.63804861256631,9.938114339886212,2.3515238641202623,11.172646368669007,2.4084001233178602
2,0.0,2.1146786920496643,12.461959402064892,2.433938120580122,13.359501801988571,2.344621086781098,11.66777678391847,2.6507736645739453,13.159515690795757,2.6347672883945954,10.126254493076232,2.3059035494274767,11.128873653250125,2.3518874023387917
3,0.0,2.1037842667170663,12.420743844624056,2.3416548560944523,13.099676657102663,2.2938701529993772,11.547382870229228,2.628473969831775,12.997997414576673,2.613298514370116,10.204143516122272,2.3070218491124077,10.808556687649045,2.3079436560280593
4,0.0,2.0947546118148037,12.662165316825536,2.25412153170367,12.768374589581171,2.2943936975902295,11.643128162590955,2.6222797499982464,12.937881628441687,2.5522257486041666,10.796564903515787,2.2414201206158713,11.113480984718862,2.299562525555
5,0.0,2.0768841940790144,12.648297733071985,2.2039359255205357,12.131312735712214,2.240556134590319,11.478139043465205,2.5158718256710206,12.448450135211559,2.5224067049491015,11.047225504554461,2.2078792178676556,10.938026374075449,2.2911194010884683
6,0.0,2.0483247983577977,12.500281990937296,2.134221683324898,11.434151129602867,2.2735899723837143,11.134422191838866,2.4591199732252558,11.887610961498993,2.4861702697679537,11.294209875467061,2.223400077301603,10.539645984506464,2.2369197584810117
7,0.0,2.0246827119552586,12.507014109496922,2.0708031813473244,11.058157125529377,2.2926631629661314,10.851380431627888,2.414014825525352,11.592027498884093,2.5014636865896946,11.75226673348618,2.286035298900167,10.671332695321226,2.2112210768722305
8,0.0,2.065186662866843,12.243699912132797,1.986423464139636,10.77193161458628,2.2915403881363625,10.71972235790156,2.42018905205374,11.033000967337358,2.46643710840089,11.955239793700343,2.326158472929687,10.565357742124505,2.2023630408305124
9,0.0,2.0933212377794423,11.8438945508464,1.9511241009880784,10.342637707493054,2.3116173688920245,10.439398878507433,2.416929364980563,10.397256574578961,2.4518666283099946,11.95912780374853,2.3123141361231374,10.337099265946222,2.141882311073853
10,0.0,2.1320298783514655,11.591916381401902,1.9775268883772426,9.768645777088679,2.3230175361285155,10.12272209030155,2.369818338702934,9.920095972463983,2.443318792173927,12.211472286477914,2.3500376467492203,10.106509891527296,2.163471953640242
11,0.0,2.114759736855993,11.250489360823394,1.9906173614904177,9.21269664783425,2.2948690982359725,10.132348901037687,2.3524135141620772,9.489395454856677,2.4132334664282253,12.416146920817695,2.4066980672449683,9.957412743195675,2.142047449559486
12,0.0,2.1259234119273343,10.8928353293376,2.0223606467665074,8.595181504753839,2.307277227432053,9.627076316978489,2.350405258865168,8.690931608887524,2.4026753183513367,12.405478823080173,2.375958494798657,9.71357185991586,2.178341825731418
13,0.0,2.1135044829381826,10.496677975033407,2.0350115948504106,8.122673392458609,2.24700129579201,9.242903156342877,2.3528691675093496,8.1572687590442,2.4221157620210385,12.50825116110029,2.3887389508833046,9.809771990617051,2.2042223322533125
14,0.0,2.1246904902644395,10.1900108499904,2.053482253447997,7.734339930552935,2.2093110396978037,9.049863977146387,2.34568996241929,7.67477085461293,2.459952209091034,12.513130995913855,2.373242608049155,9.821449655422285,2.2273577725366733
15,0.0,2.09621484607681,9.956510162747065,2.0820568133851935,7.763208211203448,2.174799883263608,9.188697123578791,2.2941960395009113,7.577881332376393,2.461397413335388,12.925294901667712,2.397732797847414,10.035995488846126,2.2107796187947235
16,0.0,2.0749706596699644,9.285025309367853,2.0765998473654768,7.411730846424206,2.2030308555984637,8.817171220483303,2.267961764016021,7.207279310701509,2.411419435493242,12.930658302200527,2.3918714376572767,9.881750557999908,2.191932325148072
17,0.0,2.086599559250203,8.897503075921648,2.059586357247778,7.214556953607342,2.2353180345088832,8.426903829600022,2.3045295898724154,7.036663344790966,2.4262985273556668,13.02711530527668,2.3825901820993916,9.907336726848882,2.1871949058018387
18,0.0,2.0958839757155183,8.551130492707998,2.042372122376091,6.688702643032144,2.2712652930746713,8.10125802650498,2.3432792243600784,6.437765426922766,2.4031873592137027,13.10458615289997,2.3798864356594165,9.799922560211513,2.2160327716591293
19,0.0,2.142843857511191,8.135060394691905,2.0785876482696946,6.525268054776774,2.2801923626549243,7.722671798453334,2.3387412945030808,6.207694986067608,2.3832972127433045,12.89462806524358,2.356140696242269,9.669776051645485,2.201935367598135
20,0.0,2.1364206523352123,7.659559265847605,2.085274306244525,6.244380266225022,2.2689096270766864,7.294947318253406,2.3122100878827663,5.812140127537333,2.386968141002922,12.916380995857708,2.3356974770383214,9.54467912243851,2.1584978626744764
21,0.0,2.1163934184579865,7.115995871448888,2.1501257551886295,5.908387588127695,2.2506881284744717,6.9225067110441785,2.316439211386013,5.631279269615206,2.4015086495456397,12.874555206382027,2.3237544723474914,9.506208904474576,2.1695993053828686
22,0.0,2.0799202963948544,6.87885004465322,2.1563847465603083,5.676950078261399,2.2947621392823754,6.7326771072951175,2.35080691599438,5.354064642357486,2.407720942776245,12.845268941846982,2.325728700202122,9.429468879965583,2.1638444384866284
23,0.0,2.0699614292335493,6.7494383737510475,2.1617032848466144,5.556629946734063,2.2794293270946624,6.572308250880383,2.3566662176408038,5.520204830844136,2.4041607007541215,13.168420884376232,2.308309000920037,9.387247271106503,2.198091063118368
24,0.0,2.0802057980076754,6.544023597060388,2.1863238415042856,5.555999339712315,2.288322662950733,6.341944030795432,2.3662155807318506,5.268488360809627,2.352983244412654,13.543415317127412,2.267952139772456,9.390785818561,2.220909687857928
25,0.0,2.0973540413002243,6.34542276212008,2.23606323833841,5.558568227429163,2.256897654152099,6.265793011739476,2.363880605503837,5.191590467697125,2.3658371519020718,13.554595235005863,2.2529348216375515,9.371095664489147,2.2130452964609035
26,0.0,2.1379770278284247,6.389776473338017,2.284343817389938,5.433991362965841,2.2271222635086936,6.472496812236983,2.369767230770229,5.2872362021674775,2.4165181953663253,13.697770589015093,2.2893467882701755,9.437840094637338,2.195946275594001
27,0.0,2.143176452135143,6.10030036404379,2.327860169079455,5.579387626812078,2.242533754605291,6.3217556254127345,2.3700288905694413,5.198764428379093,2.427342704713667,13.751817875146045,2.296166809751371,9.585031188556812,2.1941935688281022
28,0.0,2.1382118862463235,6.0587599394599465,2.389939767581885,5.471137867772285,2.221018521015903,6.154542746349577,2.382691102715283,5.150015889829746,2.4240135614908955,13.687597430038068,2.2634212992265987,9.682082232729485,2.189171518430924
29,0.0,2.152142873467706,5.903319516161602,2.35911094823329,5.386160608985136,2.247390133717777,5.829357574591413,2.4131612792972117,5.065510587850909,2.484383069524357,13.746832393150115,2.2824277711839605,9.604927691735412,2.2086982942717364


==> data/per_ep_regret_synthetic_n15_b5_s2_a2_H20_L30_epochs1.csv <==
episode,optimal_avg,optimal_sem,ucw_value_avg,ucw_value_sem,ucw_qp_avg,ucw_qp_sem,ucw_ucb_avg,ucw_ucb_sem,ucw_extreme_avg,ucw_extreme_sem,wiql_avg,wiql_sem,random_avg,random_sem
0,0.0,1.9221298648962124,11.207210747353756,1.7940821969642518,11.126174404287497,2.717598171288112,11.370774373205023,2.3745554372736866,11.70190921214386,2.5350775858999617,11.306149852236786,2.590778206172367,9.107404475060534,2.224986713617647
1,0.0,1.9000947864909847,11.182023992890265,1.7795017492358964,11.281297593430125,2.6623664551713775,11.453435334021336,2.299171150779672,11.895985429447563,2.460347284267918,11.936641980754871,2.4922270878111257,9.529136254559859,2.1678424551690956
2,0.0,1.8838811234042374,11.164472735257846,1.7990451798232758,11.292431694518712,2.6348373885333443,11.53318603473791,2.2743718051238933,12.099733251813205,2.4073914220001043,12.314157201455217,2.450766211856089,9.697065784456584,2.129115429234267
3,0.0,1.84456776349862,11.270716704200069,1.8262460593965424,11.229604141089126,2.5904954582811133,11.531451553517769,2.257644397188504,12.227731053893748,2.327169423644921,12.655902130013928,2.4056374219803502,9.818773145068477,2.074814196250575
4,0.0,1.8574610880036733,11.537576625058463,1.8247889143767646,10.91895853494519,2.5290226611417372,11.415662918303667,2.229744839423858,12.106811275181641,2.2971609998043765,13.252423454137812,2.3770832831810833,9.98491555801401,2.0262953541353736
5,0.0,1.8485847639932613,11.892273334048767,1.8373110256108636,10.361204468192199,2.4973160644108066,11.223302700051121,2.1683878715764524,11.575856559609448,2.2898193573096766,13.406239242588683,2.351085250098385,9.96688508764646,2.0301459419723007
6,0.0,1.8121428881977486,12.076556543069174,1.8576933098429282,9.945387205952883,2.449626788066889,11.152615293710795,2.129756565597263,11.06523553701659,2.2707606481580727,13.500878083132747,2.3219544666161394,10.300271721039593,1.9887048117431327
7,0.0,1.801117540729613,12.56094557653195,1.8696206366996961,9.794474415827125,2.420195622907643,11.393809087821921,2.1433692420819823,10.720187080885836,2.2752367761791925,14.010027300175892,2.277831431437195,10.481008024753578,2.023110904376124
8,0.0,1.7827205751066395,12.837043164179704,1.8910336036515376,9.432902605685157,2.372436346098703,11.6370407806167,2.131149293349701,10.38701960025034,2.264269053247365,14.488673465435852,2.2436268432744915,10.77417047516802,1.9873227592600409
9,0.0,1.7712899007527607,13.059734406902109,1.8689830500992162,9.250358737668392,2.278218333819436,11.639744363588235,2.143768767502375,9.94939976035829,2.231725609942557,14.769122132117914,2.25396861965935,10.886226114041264,2.040728227984447
10,0.0,1.8269619123717684,12.848694130805526,1.883302459220921,8.808725650576264,2.2678570502726014,11.313571658751968,2.1394643016387898,9.282030331274015,2.246448750227732,14.915400145878266,2.233208191521091,10.927584402397002,2.026831333909075
11,0.0,1.8693480724775768,12.735332494317959,1.9212068938831866,8.626255255571806,2.251310582057486,11.198557727073975,2.1346428828244526,8.776948163683912,2.2445073867863625,15.017370454237678,2.273351963968115,10.919746631494135,2.027373947290894
12,0.0,1.9078823454093463,12.71142551617723,1.9457740388241562,8.397412058349175,2.2543218912309877,11.270288553169294,2.1495346836559817,8.425006537626686,2.213560160016322,15.305888238245629,2.2493375709009746,11.150878378944256,1.9964297930521526
13,0.0,1.9304201991761831,12.469015654472173,1.9719187796966362,8.155372417179692,2.2267708600089193,11.115593194198837,2.110006264004809,8.170817060116903,2.2079718227149545,15.363416005609267,2.2421815657693256,11.179544468245368,2.0371164352328024
14,0.0,1.9541129150759105,12.161800966032288,1.9812713737689291,7.747295095762283,2.200234568421999,10.76624105936547,2.0883745682836152,8.006234499678982,2.196075207722182,15.386617919912752,2.262610719021881,11.312144029653552,2.0177180838680715
15,0.0,1.9542970090389824,11.960948806617225,1.9758229644747296,7.469551916847678,2.196699248602648,10.60535076876711,2.0675057393150573,7.778425220408039,2.1729005657411453,15.479902794337008,2.277944152712739,11.389196281197187,2.0194037317453946
16,0.0,1.9292467911253683,11.79112953891459,2.0087741301028066,7.43719430766788,2.16923004897225,10.35343661309038,2.050183747591378,7.3403507794755,2.175380022667932,15.483873236235198,2.260848298289376,11.414521773217317,2.01128164876526
17,0.0,1.9000004007333477,11.279953585693988,2.020266717702749,7.177320347545972,2.165974516237045,10.07408176214733,2.090222082091502,6.961939189244646,2.202374663918169,15.361360412562505,2.2376505099818527,11.33117612305206,2.023282147566334
18,0.0,1.902515226487317,10.576512527942086,2.022815982753396,6.8962114856417145,2.153234433221435,9.762634018614307,2.095327644179037,6.593982375923758,2.1650276188467417,15.523850358088026,2.203196758969406,11.348233442401337,2.0430109383923374
19,0.0,1.9319153872641917,10.103063243960179,2.017705215200708,6.746697441849065,2.1523834336138816,9.483226261796773,2.102430913854963,6.323046270133588,2.18467868594164,15.535671338542855,2.217136771701253,11.219438270664284,2.026985259804685
20,0.0,1.9202005466537098,9.345409806052771,2.0406960505341885,6.493141009554222,2.1521410903208142,9.194602226049696,2.117887670310454,6.17771430145433,2.1534098540506346,15.322113027641507,2.205091002871856,11.10185495389213,1.9965497066015465
21,0.0,1.9035409453754923,9.189468244421633,2.0341776167765975,6.597144124331763,2.143903693785356,9.05141630333297,2.1329467003016114,6.223244241366899,2.140581485286356,15.37025641601636,2.195927564014045,11.213525980655902,2.0238369370084
22,0.0,1.8429206418738624,8.96036982200198,2.066094849765968,6.661964770564936,2.125816347458482,9.06910000336427,2.1299675554385673,6.210854022676614,2.1687385606464247,15.555027306682845,2.2057793633753313,11.358282193081479,2.032493950914034
23,0.0,1.8098743821672179,8.574165774276807,2.0225253733185373,6.559501890673829,2.103643089639263,8.984428534676312,2.144793204245277,6.327299282234748,2.1022256291250883,15.762948284967337,2.189513164671779,11.340883237759243,2.0413992618990235
24,0.0,1.813430647580828,8.085618784326385,2.033841608927097,6.194026478941197,2.128781503781187,8.425641572920625,2.118518752948469,6.050501746384342,2.086689599647138,15.63776241391875,2.2052596475544397,11.207470763534673,1.9929699705898147
25,0.0,1.8185202935385472,7.816184956922854,2.0625348301653563,5.994975281424487,2.1013016150932686,8.40979392393156,2.1008073081644043,6.023644177621037,2.090161693377468,15.710457490889738,2.1933527149552106,11.268083532834027,2.0059171578118997
26,0.0,1.8095474857532565,7.721492244611554,2.0903440175127197,5.803674482414252,2.084797418805906,8.332266424686722,2.068872752199296,6.025163690225355,2.1107334959279807,15.699366286907804,2.1758012758804735,11.160536621574707,2.02186014122213
27,0.0,1.823543157743072,7.615666653731523,2.1289599367835352,5.804059157704714,2.0926854554243426,8.407440558228657,2.0171224137379364,6.090676072060262,2.13163588122603,15.913296041036048,2.1348038841354895,11.411384298617492,1.9831100936816342
28,0.0,1.8261219094598755,7.389445939666828,2.0932808406886765,5.863226868107191,2.108475849445625,8.542387587146905,2.0193667204042454,6.105402186843278,2.130346388274161,15.932281791554317,2.097295039884095,11.406222679483392,2.0086861712246242
29,0.0,1.813809098337643,6.970264343763404,2.0692014449503144,5.842549029238583,2.1242049032021595,8.364058771586372,2.019284884010331,5.88518699801125,2.148734528968752,16.099099503066086,2.093855469709678,11.26597875736286,1.9956090172805292


==> data/per_ep_regret_synthetic_n15_b7_s2_a2_H20_L30_epochs1.csv <==
episode,optimal_avg,optimal_sem,ucw_value_avg,ucw_value_sem,ucw_qp_avg,ucw_qp_sem,ucw_ucb_avg,ucw_ucb_sem,ucw_extreme_avg,ucw_extreme_sem,wiql_avg,wiql_sem,random_avg,random_sem
0,0.0,1.9461003805601464,9.530648523285976,1.692918073978844,11.137318434556164,2.0237054830861143,10.600078570511016,2.334121567923579,14.013462851914582,2.1044278846031137,11.29759631316469,2.09291744909322,9.259348034950776,2.0461168549968867
1,0.0,1.92618901993746,9.59900777443059,1.6416703077215677,11.189878595102513,1.9765454954692965,10.60168650039347,2.325217808634239,14.075733277263083,2.0306633825158733,11.593940221748468,2.079747343720515,9.700494220800195,2.0148061032147435
2,0.0,1.8620042483964936,9.849063288634696,1.6339878685192883,11.286992257594065,1.9274762459265238,10.65513755325017,2.247401384940923,14.073323792524064,1.9989028353329155,11.783965551554545,2.0382323330893497,9.882320176764694,2.0146498622390565
3,0.0,1.8292834868828591,9.95651041412765,1.6363323037653825,11.246858177194511,1.8941242846325101,10.66470339217895,2.1841579754344496,13.797858378705556,1.9948302831613656,11.796855047033759,1.9856848620661962,9.947634682281787,1.9935580216114077
4,0.0,1.7907985948248153,10.482367812475403,1.6470976721788466,10.976751606311112,1.7996329619459763,10.923580040419267,2.1432509476197295,13.434109637833913,1.9227970441948419,12.191337907087103,1.9411654736313049,10.190676771585572,2.0063168573907477
5,0.0,1.8023404501215403,10.79163018083591,1.6586986816134544,10.452585445285251,1.8111919168558328,10.743806002073669,2.0995675224850467,12.57444396284211,1.946188397946153,12.467110504576766,1.97355504102023,10.141918607108721,1.9813887352511945
6,0.0,1.786952728427577,11.346989686538151,1.6442083826056404,9.837730421347231,1.7958056165788223,10.833235765633901,2.081840745555452,11.938576737219222,1.9004170664059965,12.841658618156131,1.9509975665057127,10.33060895667542,1.9983497020378744
7,0.0,1.7647469983973452,11.866543610466394,1.6134251922238356,9.761417834149256,1.781915919230417,10.891366343781826,2.0556369956819402,11.461686178065932,1.9488736712038484,13.193352395984661,1.9382158664022613,10.500632106200925,1.99117957158062
8,0.0,1.7362584709318447,12.212033620680046,1.5946041645417308,9.301285163561133,1.7752338811235322,10.882734699912035,2.0145407795717447,10.933331001723616,1.9591546350062623,13.587010986596127,1.9308781405183055,10.585916504378304,2.0006623071310554
9,0.0,1.746751888205985,12.388053645257727,1.550306571698779,8.857267039500286,1.7551861995302218,10.856113935974662,1.9705858628027522,10.211562156127584,1.991513307086638,14.03157248690762,1.921698080813077,10.644530343150464,2.0071666661544203
10,0.0,1.7262817338029874,12.685883778161923,1.5285930262800016,8.753239044107247,1.6626030133102896,10.894001262369258,2.012024777602848,9.808902446142426,1.998654038073371,14.431908412033764,1.9165698763498953,10.92376355981095,1.9703000369384651
11,0.0,1.754693715865725,12.628796757610544,1.5636681899492493,8.573242221369455,1.661316247968249,10.594512625272571,1.9932675664235657,9.275333791356928,1.9629337797507667,14.61605514771442,1.916936550211402,10.978628292855262,1.9936004421689537
12,0.0,1.7780958948353869,12.746274217395026,1.574137821475542,8.4282656788033,1.681572878027226,10.559302128850902,1.979965289030662,8.984031616450707,1.9820573675425575,14.835424288073511,1.9217489601637414,11.064952337916424,1.9667176659304886
13,0.0,1.807512628482528,12.742763498380938,1.5795873596253556,8.25092289488947,1.7563772085970557,10.334147167466028,1.9504703304291342,8.446828303419167,1.9564192098230069,14.954831297197174,1.8761774359152015,11.036530015130268,1.9901807125748032
14,0.0,1.819554723864947,12.370358229361159,1.5866520381314992,7.803729825689089,1.8011166065881674,10.018878483437234,1.9408037243035159,8.002880948635294,1.9433454746994518,14.956394290130689,1.8635167726472188,10.823977738500062,1.9591313633934797
15,0.0,1.7998354096394324,12.178203313556182,1.6173511860391503,7.69797790890776,1.869440457195137,10.092183108387744,1.9947135211585598,7.767904689052571,1.9300303875933893,15.221304076420097,1.896436594858752,11.045405706008381,1.9517269145004261
16,0.0,1.7479505613029487,11.831764243337531,1.6769912877941957,7.383134214795859,1.8635007264041996,9.743709314002956,2.0417121981439195,7.640803405609034,1.8862413184263103,15.297509168122403,1.923677443211696,10.966460492530928,1.920405464557268
17,0.0,1.7603331887617817,11.37846597839814,1.6928439101194486,6.9958259961727265,1.8715714545989803,9.559560583377177,2.0359261805872335,7.27319804204042,1.8572495762996917,15.344750326497248,1.932602521538742,11.01546313861833,1.8862188688584813
18,0.0,1.7859695792150059,11.075954559234646,1.7167727902240288,6.922762527894861,1.860264417758119,9.27650509372414,1.9881431139940968,6.905258020905833,1.885599584557852,15.492677067389081,1.9005839140264968,10.977819720948716,1.9126011269483931
19,0.0,1.8038046390832652,10.89450757000391,1.7447945729656462,6.625589147786258,1.8895370559409486,9.061321941270577,1.983235495754593,6.976082294155148,1.8941063149926949,15.657318153487239,1.8933927752138964,11.106386560012922,1.9020796477257595
20,0.0,1.7927588315506728,10.574473045372073,1.7575589032518353,6.480036445794795,1.9206086569388965,8.913657882759821,2.0267445934795374,6.830731476927866,1.9069819333517921,15.834998561377077,1.910123985497967,11.305523914116364,1.9003256882583262
21,0.0,1.7628746478429145,10.208322643528007,1.746451066001867,6.260493172541032,1.9635117374532391,8.793661242143003,2.060175520069166,6.6206325706261,1.9469473899499392,15.794297509674365,1.944461299838919,11.302523190858565,1.904169853522828
22,0.0,1.764711923490389,9.974936165620718,1.7378500912371388,6.213036090940406,1.961529774823118,8.710115318946677,2.0894068550435008,6.48848603151653,1.956751677733985,16.118187983167104,1.9433205003387577,11.305919896493492,1.9054543819398972
23,0.0,1.7878002940201785,9.477237520437995,1.7057784910414384,5.954483319720623,1.9359701681769386,8.653797134722836,2.0893567984154857,6.452896563579344,1.9359509268872015,16.080425147845745,1.9599833838436862,11.294045759365844,1.8883576910908133
24,0.0,1.7970448549601366,9.13555945128141,1.7428469706683711,5.662424633065896,1.9220469055971725,8.507990198352246,2.123416769387883,6.197770601169779,1.954834482714831,15.770960890708167,1.9509636196935036,11.089210118488808,1.8757152340800516
25,0.0,1.7567049429710275,9.207479254569066,1.7343190413877805,5.899974104074431,1.9207691693687516,8.65289022131121,2.1025199404895454,6.313163639462786,1.949078035310542,15.977649265382922,1.9371912850493485,11.282200806663198,1.8592987846601459
26,0.0,1.7546174409214566,9.058862657068758,1.7776654192539825,5.601790357866207,1.9129544888419288,8.465282052198432,2.078045835863012,6.231608580539515,1.9694892684806498,15.94707692221489,1.979819043151051,11.213329034517713,1.8942068539188137
27,0.0,1.788549280975144,8.630852353978753,1.780918754876502,5.848514989839302,1.9392294640756447,8.364298728892209,2.0938996237232192,6.353584920930487,1.9906322261432983,16.14078411628371,1.9867501169071196,11.326502803848328,1.8923504832470395
28,0.0,1.7777605706956223,8.584657209335916,1.8249745557637231,5.830277829979835,1.919287880197778,8.446862239448166,2.115452736139058,6.431918349056275,2.005964888959217,16.317774290495947,1.9710269412680175,11.138889590395394,1.9190192132676565
29,0.0,1.7848590753220037,8.644460749189719,1.861961317761667,5.922818430376395,1.9386397576412264,8.482121786857121,2.1009311658421477,6.5475618213557425,2.02477172416282,16.566241077886815,1.9849022714562765,11.514662392200904,1.9585769214065487


==> data/per_ep_regret_synthetic_n8_b3_s2_a2_H10_L120_epochs1.csv <==
episode,optimal_avg,optimal_sem,ucw_value_avg,ucw_value_sem,ucw_qp_avg,ucw_qp_sem,ucw_ucb_avg,ucw_ucb_sem,ucw_extreme_avg,ucw_extreme_sem,wiql_avg,wiql_sem,random_avg,random_sem
0,0.0,1.2942944152250704,5.878975494538459,1.5021614761596491,4.905506534384614,1.444309459442958,3.264345680846148,1.3291578594674647,4.527509475923075,1.2348490256396691,5.227581131153833,1.2641828025796535,5.731560418692304,1.329653782209648
1,0.0,1.310775255469772,5.809846168261522,1.4919220401896123,4.793927752638453,1.4165274855202001,3.545369943053842,1.3157632676044262,4.607312649361539,1.2434043454657469,5.357441205530762,1.2502789814370165,5.576573960569235,1.2841908153015409
2,0.0,1.303015477935372,5.6702745175276945,1.445006516845482,4.701614875082321,1.4066939710662298,3.6687870681638515,1.3130730884142547,4.704195578971543,1.2078637557989609,5.428512021308457,1.2362589326344773,5.5279868254892435,1.2228540603785263
3,0.0,1.324776981272274,5.4429349877903235,1.4304476202167944,4.644488290258707,1.3943310743028199,3.685602430609002,1.2844380399384598,4.70950027307439,1.19741392056775,5.548567091823784,1.224399405818913,5.343264536471089,1.2025746271457491
4,0.0,1.3300223981897012,5.389929137611283,1.4333305895146458,4.822969756255901,1.380724617139801,3.89992923217887,1.34418106616469,4.976480542259253,1.2073684228844068,5.799868154241395,1.2155382396333638,5.3540789113547405,1.1824052024523881
5,0.0,1.309004567117888,5.382012588719377,1.4280081719189928,4.678830923576463,1.39932862762084,3.9270954125763566,1.3777293419624648,5.024647034464088,1.210898111214097,6.005922031940322,1.1785727277921572,5.365556948119263,1.2181667310605848
6,0.0,1.2963693166100523,5.187126504485903,1.40287901877357,4.508034234818815,1.3805393776527712,3.860483159103346,1.3701904170752994,4.880850820763847,1.192008053344443,5.998420224769376,1.1463924849949254,5.059846479507343,1.2089686403585238
7,0.0,1.2612254204586282,4.942086596852697,1.379759087408029,4.539447446198473,1.349581458856357,3.898858256723777,1.3408811172296697,4.8792016155028435,1.2059254284766738,5.939089131792436,1.1479309763931898,5.011483798671989,1.1681178192324564
8,0.0,1.2341820285630023,5.014431969228966,1.3407466865682047,4.559936234563239,1.339066240457916,3.8651718615283315,1.2924536277529362,4.922629644729476,1.155908126290357,5.94026382052089,1.1233377499958985,4.928059506197101,1.1542982225155334
9,0.0,1.2379905727402765,5.139758144729143,1.3095364197799273,4.325264393168446,1.296047717820514,3.8304082077524058,1.279963840826208,5.0440424049872945,1.1344263414765523,5.989012399638014,1.1353272584146483,4.886672644146607,1.1350334230663472
10,0.0,1.239242252521322,5.003471437202393,1.269188760346447,4.027388313582385,1.2442208072216103,3.633991675223342,1.2761000799465922,4.788009561888579,1.1062668224469603,5.980598240597303,1.1202789987667148,4.7329616423088865,1.150107379281557
11,0.0,1.2267744112252543,5.084112168720608,1.2626279439941168,4.075262311124149,1.2378764960164061,3.683553077185614,1.2567714481653807,4.625108395830495,1.1276682964293498,5.980838428476041,1.1091335550358563,4.763322451993375,1.132444082914612
12,0.0,1.204818962875333,5.30550894644086,1.2635282043161509,3.9946154821963518,1.2396279807408603,3.8173098358285955,1.2482553216363945,4.604398117778196,1.1569322744735095,6.3350951293745865,1.1185113888613085,4.792248271294042,1.1271045512707223
13,0.0,1.2047716383545823,5.467874910158301,1.2820651039127575,4.038071309769016,1.2676631686666509,3.9046074755226456,1.2162375530928466,4.508593045284989,1.1635437935033728,6.4888117895832735,1.1115023499220666,4.9641027136877085,1.1705997837144075
14,0.0,1.191917043062927,5.640624085542484,1.26244414597724,3.9140890150767333,1.2870115607194126,3.91711454260885,1.2071918872285254,4.344742468102659,1.1927729310284727,6.594046247855722,1.1020820166315912,5.042450316265096,1.2129751702738147
15,0.0,1.1778234398957654,5.554388390265146,1.2747592859329115,3.82458910479982,1.2899478373179736,3.7521924678325647,1.2144563463970328,4.196688677192377,1.1725260517221792,6.712379336277827,1.12397452340084,5.178131301461654,1.192955000281916
16,0.0,1.2353023941112846,5.57770282549248,1.307812924142086,3.478918143204467,1.2620322485784325,3.6060599925647026,1.1828882226890167,3.9359435894577643,1.207370004946711,6.5527155066346765,1.133939287366287,5.012037881015495,1.237031659468086
17,0.0,1.2677644630354823,5.3345124608663,1.3231629537453165,3.119982206168636,1.2589252396237574,3.3702982716159227,1.1823426358544304,3.618952763642767,1.2454087823564362,6.329650508525049,1.129609685112815,4.972569940060104,1.2481186924169434
18,0.0,1.223583685264316,5.222300575564283,1.2419173151494873,3.122911073705609,1.2258326106559143,3.239268346631249,1.1671465181556608,3.3736694796323263,1.2384569954007572,6.187109026880229,1.1612319819478836,4.837041818838692,1.2283833620955895
19,0.0,1.2126626147227966,5.2337972284924845,1.2399808737272,3.0896167715735103,1.2240064440711391,3.275840974706597,1.1558568028814722,3.3958302622152416,1.2719763493877185,6.271165394653757,1.1448795061391583,4.881615020162528,1.22128821058923
20,0.0,1.1691856463644523,5.155234973689389,1.2415216447782298,3.181584712023863,1.2453217995751606,3.265917419351318,1.1963213961259587,3.254211501324498,1.2963103704128853,6.313958885011452,1.086178602320386,4.9708713812078145,1.2379854328590094
21,0.0,1.1303332575260057,5.455939575051211,1.2581798218694777,3.316991445821472,1.253226567213685,3.3732801265854135,1.2301532462516769,3.3569233336843496,1.274729703935716,6.414017348271848,1.0951062719852673,5.087742352763961,1.2748439699389051
22,0.0,1.0969626165285749,5.614511933623,1.3194635308109048,3.3393267204700905,1.2479732582154879,3.483272330657627,1.2341879062736607,3.3530410635389742,1.262396833179791,6.64340774396004,1.1243991636557302,5.157902985902936,1.237878794677185
23,0.0,1.1086071919285656,5.645227671537633,1.3176583376804696,3.389573492515389,1.2797819014631169,3.4547977307072557,1.213762380735748,3.3965982143620153,1.2782530530585645,6.570569118579421,1.0812504773907634,5.05472553318188,1.2279245116097983
24,0.0,1.124631466655311,5.481416693191569,1.2929490393327745,3.2898847285715433,1.2799361264546487,3.493644492451928,1.1943151328059576,3.3705966314027407,1.2766425183404306,6.664408835229175,1.0929331326938847,5.186905408217541,1.200928589512611
25,0.0,1.1167554760456357,5.452751135995477,1.2672376809504868,3.3222968308066996,1.3254906474228367,3.356407000583637,1.174168523236696,3.262770065293232,1.297471684601863,6.989208181275487,1.1086340742119016,5.127412528372695,1.213333149451
26,0.0,1.1156280698693266,5.380589932688245,1.3000463343018005,3.2366124915414076,1.3053984923963284,3.25665899410221,1.1947549147263765,3.2170011492639077,1.3435586976309646,6.996569337001787,1.1095957245905927,5.051043405389279,1.2292382106934199
27,0.0,1.144395513199903,5.2319061915963445,1.236975296477295,2.9846548610795836,1.2853519975435295,3.254178780853529,1.2001721275007788,3.28553090096829,1.3495579229197963,6.823731749763148,1.1282807354909186,5.044608557011898,1.1958020717550646
28,0.0,1.1286865251412772,5.149349185736696,1.2321468788140304,3.0050423031485423,1.3352818734068017,3.1636482834989366,1.2064165647726222,3.1784865562176066,1.3547020511820962,6.694659901786828,1.133137917398769,5.049142817633772,1.1604850539737657
29,0.0,1.1470709819170732,5.064480563632259,1.3082647434990773,2.9328883351721515,1.3308223387233045,3.150335186956738,1.2056814608801005,3.127709665572773,1.391806017144024,6.615877199731223,1.100987800586213,4.938760734147323,1.1820162098273728
30,0.0,1.1224915813749967,5.032398411169041,1.3252885086545079,3.100677787154936,1.3056319839755637,3.0866665004533758,1.1836763686216707,3.031610899961649,1.4531923503589061,6.755417689211946,1.1092970045326804,5.0257201488864425,1.1561493657640673
31,0.0,1.1295086820662006,4.866032257259839,1.3570735413710129,3.014638352100981,1.2993347469073862,3.039336787600348,1.203285812391691,3.0099406665424198,1.455164643741396,6.620489742590756,1.1583864690378556,4.908248677213173,1.144888312482039
32,0.0,1.1430250612328692,4.611567252110767,1.3808770068605396,2.9224072781754984,1.2629433965875065,3.097573583217226,1.2002620376413131,2.991305063788168,1.423004676100473,6.648870693300907,1.1503069988792334,4.785554896722623,1.154534329088782
33,0.0,1.1628528705339276,4.548952866230458,1.388062369688612,2.973068316150261,1.2296578249172674,3.129173991341659,1.2039458326514223,2.942920333047816,1.40821335760664,6.63190838097082,1.151853491120753,4.688343747511901,1.1675908409502187
34,0.0,1.2024829039414677,4.540978161984334,1.3933908107146313,2.9208343267736936,1.1918267577112702,3.061942693961342,1.2098277986186001,3.0373151535122602,1.4128354441074902,6.675089589835274,1.1703399466820454,4.805771383845332,1.1877517398365824
35,0.0,1.1801577397609297,4.299971518085911,1.3663510061713262,2.7401086886578767,1.2188311329026638,2.986085711072903,1.2133286502499014,3.018414351137963,1.4415549454005592,6.714268714390215,1.187202121144832,4.731583523960801,1.2212594204059881
36,0.0,1.1887366409048898,4.242085205285008,1.4053366466673713,2.8279290323459207,1.2410823974110166,2.9676469672117634,1.217740386799805,2.9007001052241677,1.4946058718541257,6.640551563566582,1.1955453447520519,4.631202036133942,1.206702295792991
37,0.0,1.1978240962318811,4.223276792225725,1.4326213768790947,2.8716188709959383,1.2519677105368288,3.1258356370290414,1.2288966144540583,2.8879817574632867,1.5346958339610457,6.825649196679144,1.2069606051749633,4.679070872597471,1.2093605664264842
38,0.0,1.1731821207396678,4.073915835587776,1.4432665414427963,2.9731212626501957,1.2116416218956036,3.2395636913107637,1.1877850561653747,2.848988225132338,1.5156539104565365,6.867443415726619,1.2109067433195853,4.7583272961684955,1.1696587240153722
39,0.0,1.1623122014594425,4.050678930198231,1.4142210656416245,3.0404336128005625,1.2169248927412106,3.4388280093027532,1.2372752884547744,2.904689662126799,1.4801323061647358,7.010727356753961,1.1778734449616077,4.7754493154593405,1.1150554675235098
40,0.0,1.193781913512251,3.8574837294860984,1.451197542598469,2.8372734790589718,1.2636174543285257,3.3630732076724854,1.2805742173004928,2.9085676658910486,1.4845006887856484,6.8961946693400975,1.1708404051927417,4.754925988967251,1.1551556055676246
41,0.0,1.1792457203738729,3.718943997206722,1.48719668036008,2.7968624987530575,1.2511417886029832,3.2824038390975403,1.2890851809995914,3.0213732559327084,1.5156583239184458,6.70883764619839,1.1826194923331148,4.56213859066284,1.1438978641187398
42,0.0,1.1689106099705537,3.6757756907091235,1.5388712043578718,2.6130924305162253,1.2896008857204109,3.26068155006471,1.2635495664745884,2.9013031596779015,1.5281699369801776,6.703557038878557,1.1681065081589812,4.502461958450397,1.1328471838992107
43,0.0,1.1889260611142105,3.563384758099751,1.5634131061834324,2.62709446588768,1.2584738634311627,3.3325165689967022,1.2681067086138424,2.9551730770408824,1.5441137312672255,6.826485927890694,1.157263550509836,4.671633359459193,1.1877481861521095
44,0.0,1.2050787698194252,3.4818087893590004,1.535329787894018,2.544123248291207,1.2394236744036191,3.201764859143182,1.2961265113874438,2.9186768961444827,1.564921178219306,6.663959128393934,1.158365612763525,4.360325107020969,1.146224859316305
45,0.0,1.185015520148885,3.423481011769262,1.5098141523310211,2.470129556146709,1.2440948898136879,3.1595642552442555,1.261538844143879,3.101863046037728,1.6126782833833875,6.6327032333006954,1.1515304363966032,4.403707206718877,1.1549047848514498
46,0.0,1.2090700533191212,3.5017734275615595,1.512002205093329,2.591957654755113,1.224242038242799,3.1540503146813634,1.2413452137543517,3.18171437450318,1.5773260149745296,6.825731853170623,1.1442297457980468,4.381743485054685,1.1725491108845931
47,0.0,1.2459719507995337,3.434381902297716,1.4782304672643318,2.608910458718057,1.2000629197653503,3.27375788511322,1.2332109408777434,3.2284877875682554,1.5276175019284395,6.827482328492032,1.1410162057573257,4.621396105995366,1.1794454660521487
48,0.0,1.278127085920248,3.1332406649602618,1.4960824815089062,2.4436657886693354,1.1746212561134801,3.204702760240366,1.233964804344982,3.12170219073451,1.5119352196805715,6.561052664365903,1.1858534649289483,4.3756967955189126,1.2255091360372878
49,0.0,1.3044922928808984,3.1209924249719165,1.4931773524294853,2.510230461025486,1.185297684600052,3.2295882921240207,1.219046345604855,3.1904161040610504,1.4983589728406495,6.528337895413927,1.1811551704575505,4.307719182990084,1.2364611945345936
50,0.0,1.2966317712625248,3.1060493367978097,1.5104031582837545,2.382629160438313,1.217632455074368,3.3462828797962345,1.2225776811848748,3.164897252431871,1.4839797333350138,6.509192681687914,1.1804208331028947,4.453948322991074,1.2095142772698728
51,0.0,1.2679480521258186,2.9953248841103246,1.5325720201752913,2.2737589610944795,1.2059190611994255,3.3331057413550695,1.2408763576571675,3.1534316079040607,1.4975367077112376,6.4899953114422,1.2209337570080638,4.464813380830421,1.2115507448895242
52,0.0,1.2670056574050232,3.0818564854531374,1.5095012926154436,2.2021854899158058,1.2286330385097588,3.2428699726426444,1.2702449911001938,3.1249288160675093,1.4296959414995094,6.452442241167219,1.174599402623311,4.490061427985857,1.1792563341975535
53,0.0,1.3015414618092755,2.901611957038604,1.47374748000072,2.2642755517549915,1.2236220903473893,3.173233244009147,1.2500156789113415,3.0400409073299883,1.4042415133889221,6.412761918873571,1.1698715840903147,4.433581135110352,1.1757533178091772
54,0.0,1.318004176994427,2.9609566540962646,1.4777889031173574,2.240324674571795,1.2465019910154178,3.1098261081313012,1.26585367507412,2.983696853281593,1.3830023233358113,6.46010609550158,1.1568572563505024,4.5434299221993015,1.1882316263585226
55,0.0,1.294610137011153,2.886352577186635,1.4746878066106892,2.1187416109146184,1.2359060309594245,3.1899232173720193,1.2823100710171802,2.974155140984209,1.3625353119583068,6.563661512982193,1.172371471464913,4.712344390263986,1.1978011062104459
56,0.0,1.3059423481629568,2.685519499460291,1.4793731462249158,2.0375102780539223,1.2670258741989986,3.202793412719437,1.2675546870265044,2.955824883585791,1.3714904041465557,6.515623053699372,1.1645897174175974,4.780376168791442,1.17822579707534
57,0.0,1.2929361560163162,2.68719162565273,1.4230165854983117,2.1727560337716127,1.2810133523756193,3.166669892478261,1.2933145753645654,3.001802129781062,1.35290798453215,6.55824529652174,1.1417446300886998,4.806684397950761,1.1988183857534962
58,0.0,1.2711091909405254,2.7266816775951455,1.4245663312263648,2.218863501217527,1.3219468052535663,3.3237657391688913,1.316309589610608,2.9516364750644897,1.3640649761762205,6.462973555538795,1.1546742650392503,4.797139536071072,1.1908929443458787
59,0.0,1.2614506420725378,2.688418111151023,1.4112115580512827,2.2596728911342367,1.289107524344216,3.2768606965135447,1.3244635989078148,3.0019221985657296,1.3508331640863631,6.4390572779464605,1.138176762468978,4.770880914879342,1.1611648222851014
60,0.0,1.2574776328430044,2.6599955245897604,1.4034070062401331,2.162945225397735,1.35755639990201,3.0238295801468027,1.3022242427374522,2.9263074736553065,1.3756525033069584,6.310929453413344,1.1404990860982558,4.644391072568325,1.1876938804588784
61,0.0,1.269502385235332,2.5332079024923075,1.3928612236700615,2.240167091027196,1.3522141961399485,2.965418512155196,1.2493162812568648,2.770132319851321,1.385634452680531,6.2734794733104735,1.1367989757270005,4.579978654649956,1.1950671766481158
62,0.0,1.252790794577532,2.6474859298738593,1.4272167422702775,2.2689547700244788,1.3606697866646003,2.929843673024294,1.2344929869545065,2.8210362352431204,1.3569660156489305,6.362202587156354,1.143724706058656,4.493539358046505,1.1578825728010012
63,0.0,1.261626430949818,2.55013266099418,1.4807939186973302,2.3348834372758773,1.3734279813103933,2.9538826090141725,1.223896064772994,2.8175103628495677,1.3726827931052537,6.216735974309941,1.1512803458528076,4.428043289480314,1.1483792317079944
64,0.0,1.280700346577087,2.4988374316332056,1.454141586307332,2.311642348571361,1.3664258241565157,2.923793847905074,1.222165137706888,2.885128333572304,1.3641879546653437,6.245880028971264,1.123706457823902,4.410235296916902,1.0798337441130719
65,0.0,1.2436484982942537,2.3781049174006554,1.4741078346928536,2.242684422175749,1.3714608237550256,2.883731650783787,1.2223306132421994,2.890532624368923,1.3657344802211648,6.294070522227976,1.1006618697344712,4.4874742347867524,1.1216374012249215
66,0.0,1.2466156365316912,2.2290410331759745,1.4713777316955994,2.027012573019718,1.3425292210208735,2.8438756918900268,1.2102469354743755,2.917098291262789,1.355736185207278,6.271470388612869,1.0976734740870318,4.339622025838835,1.1229203816257791
67,0.0,1.2912782756639567,2.265789340119909,1.4887886741692564,2.083417902186966,1.3400949170330028,2.8778946296779324,1.1878545900196231,3.012252200413421,1.3503115462591735,6.372067403620797,1.1424772060097195,4.365667987931857,1.1448348717808683
68,0.0,1.3157190407084438,2.188528956830986,1.436967759810514,2.0894065734375076,1.3301797487835534,2.8677292418101388,1.1549031376120482,3.052855360818242,1.3731064160135782,6.314495154651034,1.1277300474428809,4.2465070208232945,1.1710223122946661
69,0.0,1.3204370011096886,2.138652853155584,1.419320350512943,2.091271053778364,1.3199198349629422,2.9287459397214377,1.1605402575687405,3.0450549412979555,1.3912485618239863,6.309690127178243,1.1152628114922154,4.167461966148657,1.1543884578480612
70,0.0,1.3300006675279525,2.145658893347722,1.4032153274414652,2.071804333623618,1.2979981912731673,2.766232737441591,1.1795295785928477,2.991306973314316,1.3983149272466453,6.476014207806578,1.107965028624762,4.113632324556875,1.1019500747059296
71,0.0,1.335023666041665,2.1790312196898824,1.4461662058091644,2.0671579353612515,1.3105600265461452,2.660094045628213,1.1803886428220667,2.960558894559817,1.408390991125964,6.59386479007977,1.1189385798366231,4.174824722931959,1.1089355075506175
72,0.0,1.325966015295919,2.2283835575670423,1.4680975381050199,2.2669572720405142,1.311336012985956,2.8743735989807817,1.2008367525005226,3.155495457611522,1.4361880241960638,6.773650823287177,1.1193783862143782,4.400522722069532,1.0863868178162945
73,0.0,1.312607421524,1.9754424855872585,1.4476597107669003,2.1931435252133937,1.3174380777161887,2.8074921168442444,1.1920475182201546,3.0627023042119106,1.4272307669563868,6.535126003743073,1.1262887073529397,4.362674674647188,1.0346074277286355
74,0.0,1.3105647997154048,2.0243386215900614,1.4180277323025448,2.3410908203151237,1.3295453853447887,2.806845593067507,1.1777592404029937,3.160260180906093,1.3727888692989085,6.596494957045678,1.1463077044775543,4.40235636949015,1.0282293954831356
75,0.0,1.3349984468219436,2.0460970704079813,1.42728982856087,2.255821549460535,1.3549303077743946,2.7834246873761543,1.1972753872418114,3.0479892947231804,1.3864176263660546,6.3540766467565035,1.1506303600093344,4.331571803402689,1.0535722100516365
76,0.0,1.3247704455326574,2.1637124921748807,1.4366560043125154,2.317930717876017,1.3061000865446364,2.8608228936385345,1.2424375385107893,3.089566840220094,1.369067810022123,6.593755756219316,1.1415274828285737,4.374963453608572,1.0320448101835316
77,0.0,1.2937458569033538,2.0427098473497054,1.3966316115557817,2.15931329805764,1.2638972343390233,2.5841151139208307,1.2306881927841298,2.996514792121168,1.3349073391648583,6.35132194112046,1.1280115465770815,4.2309203148015655,1.0358946751825386
78,0.0,1.2494428873049508,1.9473018038378171,1.331086147808111,2.17508068679804,1.2505993147573267,2.5871728643749066,1.1986204074213944,2.838476930962898,1.327214359634294,6.3630335336391965,1.1386107118392141,4.175620991321409,1.0596284881649052
79,0.0,1.2272887356517475,1.984421742800187,1.301311993844297,2.1390242111259283,1.2431114336084366,2.4383108462835708,1.1916430286185045,2.770551406697372,1.3106276371448777,6.331341411244502,1.1417415232976493,4.136937132996962,1.0776294859034985
80,0.0,1.2126856060944018,2.0408577890124633,1.3086168537422327,2.018725773774861,1.2552229822256327,2.4693605534475154,1.1725718047453635,2.680845380258404,1.308270402910894,6.403437579627742,1.1845369851996594,4.266399286620334,1.0724234762735885
81,0.0,1.2082124094782616,1.9504870315112228,1.277927093524999,2.052758946758921,1.2922587173814781,2.5941958993796774,1.142196147177948,2.900897297063331,1.2822194518592305,6.401513377118803,1.1703514332943423,4.241860493989066,1.0886588319079262
82,0.0,1.1535068677129323,1.9501185130677854,1.2596959963861343,1.9965512634753324,1.3111353384835,2.480589656764799,1.1578482024857095,3.04387038903392,1.2550898528834775,6.248030556737689,1.1551400745943023,4.213074453013242,1.0868137943433402
83,0.0,1.1703910796613082,2.0250037737763975,1.3075606569029368,2.098658543104726,1.297413366083889,2.450046816649852,1.133804677258971,2.9600448952920715,1.264736544691086,6.161044837617773,1.1807709457418014,4.187152668634994,1.1066317065322568
84,0.0,1.1672747858879409,2.155228132829528,1.3302429457499754,2.1996284868019487,1.339666399734235,2.720403340969497,1.088066882134359,3.0067014848936324,1.2859343296590862,6.287243577256007,1.2049130758116042,4.404636242271501,1.0944353812818446
85,0.0,1.1831282406772767,2.2571628319234875,1.3179291640554414,2.1954047613525063,1.3008875692594233,2.8568523808186868,1.1039082678752863,3.1554518343888702,1.3055914435519385,6.572702665868853,1.222351559698366,4.53252124741357,1.1127458410279532
86,0.0,1.1992484301848323,2.2837682792619276,1.2797491526549203,2.1542997252403495,1.3054768018830971,2.734551870759894,1.0997975254065206,3.186368816380771,1.3061873862483613,6.57193398943582,1.1853854040077574,4.628269677949142,1.102768220909083
87,0.0,1.2188018726718355,2.2010948385818736,1.2643815591562135,1.9919094173240026,1.3267225152149298,2.770194527191606,1.118712652622148,3.0711345136273067,1.309823202585722,6.544167849338393,1.1657771582408867,4.556510844554225,1.110389558423869
88,0.0,1.2270387988685747,2.19630735727754,1.2462757977131032,1.923863549853138,1.3096417536804261,2.622080381049365,1.1395710999589768,3.0131562874953417,1.3226725228649143,6.429721923196865,1.1384049122930258,4.5128397538988025,1.1312239740752361
89,0.0,1.2143089132159728,1.983096718542086,1.2244561753906984,1.7711081526832118,1.3051148895731828,2.553190300190579,1.15222195417612,2.92830414259965,1.3036849283679899,6.269591582323322,1.0933018309050022,4.277595664424297,1.1384184567237134
90,0.0,1.1794530870835744,2.014509710949433,1.276061395110281,1.7734327563610535,1.2815467416371387,2.650811162986919,1.1999611021375955,2.9219664576550812,1.3100102809243184,6.374999515529453,1.0670030291118995,4.416794425251119,1.0907029307431841
91,0.0,1.1959792313569366,1.9912039597929407,1.2850580331673636,1.9193360966018602,1.3011526232862989,2.6470466695036095,1.2019859186988522,2.958879262851106,1.3105183886107046,6.403237445522663,1.0505934036558298,4.351085366018303,1.1054650226156852
92,0.0,1.2199866680563536,2.003366589090561,1.2857185155136759,1.886980001418607,1.2980720059780717,2.5726272197378535,1.1695457712604969,2.8223821317429127,1.293869599104843,6.274710901216544,1.053863436077502,4.26024551554724,1.1232879741703492
93,0.0,1.2418067811154623,2.0544530670199777,1.2985991281484106,2.092721820876733,1.3184466992378503,2.6012681152640624,1.1720433134722146,3.0064853541609295,1.3308573806344575,6.342849992533353,1.087885022792781,4.4029712774848235,1.159561733911929
94,0.0,1.2283991922480517,2.11982612086414,1.2912449050229267,2.114202229750603,1.3061256131978685,2.708121480176125,1.2260667145280948,2.9124977588063885,1.28830794263489,6.477661042787709,1.0995347651305614,4.410609580228659,1.1332142740948379
95,0.0,1.2269160586926335,2.1395237618700236,1.300775906480487,2.113808820267849,1.3329786262164065,2.7064292256123537,1.2265550803018426,2.7605498836334235,1.3138365928569826,6.535522606670476,1.1198629273074898,4.375984145528854,1.1483002423130397
96,0.0,1.2170725788793586,2.299305989936876,1.292301558602827,2.1167360779718365,1.3417383333665944,2.6009248912665086,1.2213747332315485,2.5474203224624006,1.2869200014681423,6.359066596134205,1.1525371303751557,4.197436130291358,1.1910997633053253
97,0.0,1.2531088573824951,2.3039610746047217,1.275851578019849,2.1634339224669574,1.3708247016758333,2.4728098996244796,1.2570586871041176,2.450058645716169,1.2960601818579036,6.261971803790011,1.1660879832539168,4.260656089146842,1.1663900356769834
98,0.0,1.2327661010204798,2.283556171021168,1.270454898636311,2.2667984874433387,1.3503357239837834,2.5639403829004905,1.2629146983436632,2.317149645229158,1.316386481138135,6.355460861972546,1.15794912636659,4.361381076578311,1.1585784146388385
99,0.0,1.2579024100384222,2.296870929557514,1.284881455780625,2.182020418422084,1.3755537955410848,2.5484204413565976,1.2975832118789992,2.3531241643293157,1.3230882595585969,6.571676573936827,1.1515771952780303,4.528721969451247,1.1831558317281836
100,0.0,1.2597070166022146,2.2894177262786997,1.2799917801418397,2.1566420179644936,1.3631257666452472,2.3957094890132424,1.323472675591313,2.3738157864117753,1.33035760254515,6.458611575035462,1.1574852938563736,4.640619319390751,1.1872315257429675
101,0.0,1.2718290841639175,2.2732821380200576,1.2750805867336938,2.1039585719988096,1.361740349458433,2.551725145358077,1.3570081679226813,2.429664034893662,1.299433135724791,6.5966309932396,1.1398219559200178,4.782641820436282,1.1575784610770128
102,0.0,1.2522684782120685,2.3427679402411243,1.259326383045898,2.115807330575848,1.3848530267824737,2.7956825447222684,1.349387628926037,2.5129185514120067,1.317012705042971,6.7192555506156495,1.141034905136303,4.761701237000352,1.1719624670371886
103,0.0,1.2207739402601123,2.5330962304708535,1.2683373874338428,2.262529945395187,1.3536677341172063,2.862601916203886,1.3441288554174269,2.5932169891707915,1.3139780653222615,6.840489140638688,1.1535787687897352,4.7869485968464645,1.1399990600108156
104,0.0,1.2464848767053285,2.524551800062234,1.2530862100363513,2.2459708982710467,1.3635076674826294,2.9248401033911904,1.3232475159189319,2.5196285184306433,1.332958192200973,6.764214105844054,1.1782672728262593,4.891416568984901,1.1806685611059786
105,0.0,1.212580370316361,2.6275888042944686,1.268350582793531,2.340044453082406,1.3737818376552489,2.9000706182212994,1.3172320903174368,2.6220319522798903,1.3935277922002764,6.806474013328881,1.1940894204820485,4.939595823871031,1.1886039503739776
106,0.0,1.2351026211845713,2.576603541511183,1.2447694326597711,2.318740246920335,1.3960876152740145,2.8279179499530187,1.3399612949332722,2.5991158803903645,1.3816203375937903,6.801910018095995,1.1900227529678888,4.81124849209931,1.1786601990411993
107,0.0,1.2256014142649505,2.5310385827677564,1.2193958215637588,2.270246002082139,1.3946121113545669,2.7756703592961713,1.3062940305126134,2.5708307747436336,1.4360495895076275,6.706324797078707,1.2093547372787294,4.644545587512454,1.1796094213461739
108,0.0,1.213132342575979,2.5795433546525146,1.2317549115028772,2.1961969479662358,1.3522478925415071,2.904131638912716,1.3050168458572942,2.7485483954769663,1.4340386067212778,6.797442839001604,1.1872437994332166,4.755965168284277,1.2095157436979957
109,0.0,1.2477428748819845,2.5755471538641856,1.2514771945950172,1.9674198803388379,1.3297585858758925,2.8095661349214467,1.3214733401948577,2.599181034006193,1.4593770437567686,6.801549757570676,1.1776966586172894,4.636012606848176,1.2099551355335834
110,0.0,1.1991917291389136,2.5239224554623974,1.2714956821960444,2.0562603930280403,1.3365988091142131,2.8008677351831466,1.2956029962438995,2.693597738974809,1.4514964554342729,6.508727414998226,1.1422775159515326,4.660807449947974,1.2342291762001094
111,0.0,1.2200371056046329,2.506456693093064,1.3070103269081101,2.1237276244713783,1.2905782920385929,2.781414949634062,1.2668081635941923,2.7233586328773214,1.4789773584062518,6.470583881783028,1.1635298896253845,4.551593330037782,1.2238383297734863
112,0.0,1.2230260144142786,2.3679880193914613,1.3328614738745148,2.0078550784396327,1.3057951372020766,2.847187035116818,1.259438822985093,2.7006922841896,1.4166801444317296,6.477536802943192,1.1593951076579967,4.583544743857097,1.2303561734709971
113,0.0,1.184743417794767,2.1599774721523133,1.3115743824337376,1.9484973483572077,1.3373909042969356,2.677379737189753,1.253972217569912,2.5875327182321755,1.4086320331078341,6.410248912941171,1.1610888519964002,4.597201105725226,1.2485128630828712
114,0.0,1.1780601153063612,2.2180860454678566,1.3319103515191255,1.8940732278137986,1.2980823027985497,2.478571799593851,1.2436466224486749,2.5774955353089695,1.3637395373931047,6.435622900939357,1.177911198239262,4.595767455383481,1.2389319237188023
115,0.0,1.2131899649185267,2.145223155397993,1.3429371843060214,1.9420077807093392,1.3117134368231782,2.496140154949849,1.2126686384430176,2.477954041985761,1.3633834613683065,6.600187721922346,1.2168676636093392,4.539213088275893,1.2594776143661932
116,0.0,1.2127788316253656,2.2394311274120398,1.3068244810401337,1.961938607361482,1.2972019701442998,2.5702006359317906,1.2345430044052712,2.5794504536487253,1.3339847245297936,6.743833438599339,1.199647529332134,4.577657285425232,1.250451613366662
117,0.0,1.214363616688944,2.061730357124688,1.3356813732133344,1.8552490464330305,1.3094629757027483,2.292537145769394,1.2404233488714347,2.54379827278386,1.3746733878025579,6.683479390716343,1.2187845700876787,4.615670338975029,1.2421669132136555
118,0.0,1.174595427337775,2.2345622438275967,1.323337262075485,1.9266732628204934,1.2897771580291844,2.620756129969365,1.2372153865881885,2.813648664090067,1.3451262459534878,6.901532406121625,1.2085922431109928,4.773774997031353,1.267742917933414
119,0.0,1.1910985308487052,2.307111366490993,1.3369920586359834,2.1793757777769045,1.2681325159558048,2.5964311305647314,1.2603149746814184,2.870633230219532,1.3599206503339938,6.911049967070994,1.224872860336435,4.846813628058996,1.246205925206809


==> data/per_ep_regret_synthetic_n8_b3_s2_a2_H20_L60_epochs1.csv <==
episode,optimal_avg,optimal_sem,ucw_value_avg,ucw_value_sem,ucw_qp_avg,ucw_qp_sem,ucw_ucb_avg,ucw_ucb_sem,ucw_extreme_avg,ucw_extreme_sem,wiql_avg,wiql_sem,random_avg,random_sem
0,0.0,1.8413977103086752,4.240446830567151,2.022772338343418,4.2743953807830195,1.7978920827057912,5.503130491245614,2.238033071861219,6.290903553017827,1.8255490348384218,5.823935396801119,1.5566752015479517,6.54274532662987,1.7576310409912288
1,0.0,1.8080130273303434,4.515042772271563,1.979970322847363,4.422313887546018,1.7945791566482237,5.539085419642831,2.1805970980684792,6.469723170208432,1.8027500106986196,6.055336832083313,1.5465123147407358,6.537808896768034,1.7143709510019374
2,0.0,1.7679525998881023,4.7557787418122,1.9447266548254358,4.516046410668714,1.788649075350755,5.489724437214832,2.121205303611587,6.768805855166484,1.816439044980483,6.205795717367238,1.513984536770408,6.386731362629007,1.6767161872479621
3,0.0,1.7785799092504457,4.751155425607962,1.9008302882112187,4.373020364746175,1.7845809832900792,5.222768365837467,2.03908003998242,6.596331121902061,1.7871147162572407,6.249132001340961,1.5296698043538015,6.181590092312433,1.6889368042286634
4,0.0,1.7563725245435853,5.0479896854798625,1.8343542211127957,4.506525753852884,1.799923488324254,5.427143229374245,1.9986525894927079,6.5099328817206725,1.7930526608596438,6.520121113558318,1.5046926180628937,6.330907678672531,1.6751211930691854
5,0.0,1.765554562905048,5.380247659546235,1.7648715977948803,4.54517619385156,1.7735035456566426,5.4015892637111875,1.9386916854324996,6.48783576949706,1.7602421202585923,6.792768020869914,1.4721479348108633,6.200689317887502,1.6313823143907924
6,0.0,1.724064126514496,5.691731001665218,1.7484817929125425,4.570362168880891,1.7488812954121191,5.098761004443041,1.9052669454742501,6.1080652863827325,1.7434938850148027,6.834523523409423,1.4967557645954688,6.1595019539103575,1.6353827541049144
7,0.0,1.7147683572882628,5.848874603773254,1.736457644628856,4.493587728732017,1.7084749743349248,5.0978309242247875,1.8727242138948827,5.841332859586053,1.7314797332427256,7.174600301897641,1.4867416692167046,6.122097269118008,1.631511810443022
8,0.0,1.6946572022996165,5.93290802727406,1.7067194072780338,4.424398572452304,1.6571845913160743,5.024061992558195,1.8469820642659682,5.627304310396781,1.7577315513306262,7.302484753828153,1.5029530795238264,6.067638115611004,1.6009753791955763
9,0.0,1.6591122532416038,6.259568770202762,1.68182268752912,4.615769091510948,1.6617357536985644,5.216453982631037,1.8215842897920567,5.717721113498385,1.752516099456797,7.627129048785768,1.4902403745580337,6.202773309779822,1.6125664382106366
10,0.0,1.6250681360877297,6.528815118927845,1.6778333411114097,4.587552865267497,1.6808233166015425,5.185897703279849,1.8241635573910921,5.576897746597673,1.7473134784155797,8.058491206927073,1.4752033524659398,6.120899440449435,1.5927358490050507
11,0.0,1.6467781774361416,6.307638543081637,1.6526554161789446,4.246338407838465,1.666805076854553,5.040998591169,1.7769190808477815,5.213128993375221,1.8032715183335966,7.865201590324965,1.465093607198138,5.789841187627417,1.5685080980178447
12,0.0,1.6191812813002666,6.135081083462609,1.6565900876805149,4.091285926008908,1.6808586501605618,4.836781878947541,1.778419085051255,4.9527204626141526,1.796916000154695,8.048919046176167,1.491248305828257,5.867987384010149,1.6190422845362686
13,0.0,1.5764345997501752,6.121025516940371,1.702596699361842,4.106460725803764,1.6884223990972047,4.86293266053417,1.8217488224796756,4.738751758481868,1.853244451022381,8.081570547969577,1.5318483936271086,5.777204170091089,1.6375937622684915
14,0.0,1.5610866276711801,6.3019307468134045,1.7311796873151324,4.021681931423487,1.6741245682985428,4.855798722562582,1.843909522485108,4.68882074649364,1.8441951660830653,8.438010634163504,1.5305759760088093,5.838014692844688,1.6373025364680445
15,0.0,1.5652820549028448,6.287536566189033,1.7684229599549324,4.0775077664460255,1.681754894878062,4.900933927124051,1.8769442648845711,4.621730315590177,1.7647996025050803,8.378122324536726,1.524036034514385,5.801163048270233,1.6319604557290015
16,0.0,1.5977279877625545,6.118425820130135,1.7836023015804285,4.007204481330682,1.7037086279722433,4.848485968490955,1.8857195890224232,4.588128592638512,1.8375960085514815,8.197687718469751,1.5416094959448488,5.889336754973456,1.5863365803304819
17,0.0,1.5998579325921005,5.7519192968577855,1.79312662926566,3.713605552036121,1.7165600556280565,4.742277514513937,1.8827542846212102,4.183964183973167,1.861409337001951,8.203105116048718,1.5249299146281707,5.837380469891201,1.6151249655671247
18,0.0,1.5605653608462133,5.536010254157773,1.7489390766967328,3.72337082483795,1.690475285916621,4.730057393400443,1.884143281377039,4.271178711672071,1.8358491638443235,8.226768977514766,1.5308978378836757,5.8394097366807145,1.6149408005344552
19,0.0,1.57551848868296,5.061091987520392,1.7101289530591617,3.663130949871139,1.7243603023327907,4.57886845081989,1.8237309280640357,4.151157488769073,1.8315747035496,8.188906012489767,1.4766121453550876,5.819919931012635,1.561174182502093
20,0.0,1.6206585637263002,5.131131587487928,1.7309090978267283,3.678247145714252,1.677871712727839,4.646333633403181,1.824961449793668,4.103769592216729,1.7981506140266974,8.467250512524267,1.4857262595525778,5.9506985273159145,1.5562328302170476
21,0.0,1.6236238648149457,5.148199901525672,1.7671992026174852,3.675785399293666,1.6686572920892757,4.683643507479687,1.8172690924136556,3.865444290857802,1.7849059205796414,8.55182909598819,1.465680393347633,5.95823623736851,1.5512419836706453
22,0.0,1.5967935781106384,5.0258872713136356,1.7270652584359485,3.6970406218152263,1.678502600663981,4.889165381080211,1.8240604721285139,4.018027613567355,1.7857053465615185,8.720089875594056,1.4962635214829958,5.937333231158895,1.5522376186737281
23,0.0,1.6187154790689853,4.7908633326190255,1.6903023504329375,3.41391742982983,1.6529196051915593,4.530456096654589,1.7779415626046833,3.7169996381350074,1.7675873390260426,8.428785203552948,1.5302036996790873,5.805705755100149,1.56060978294688
24,0.0,1.6207113035446943,4.565766549024424,1.7123166934197869,3.2101658629167247,1.7108017420870734,4.476487991514631,1.7741016371475202,3.6451035269717735,1.7554616921092676,8.355559404930794,1.5444432893205688,5.813337912366386,1.5697331796184337
25,0.0,1.5894113337095679,4.516607714892864,1.746224761558193,3.188231185774697,1.7136510154948166,4.525580834528995,1.7382300678533584,3.7339435272228414,1.7110523396919277,8.446536311857272,1.5935971205687791,5.786500622021599,1.535133620916941
26,0.0,1.599741859320403,4.327990018805146,1.6987181614530578,3.162108698934439,1.6924665057887114,4.51148885716151,1.732202085323893,3.652431174335561,1.6690448278552723,8.61571331158789,1.6403410477693106,5.889441394076336,1.5275954507536125
27,0.0,1.6126736175474827,3.921510104254658,1.6885986684595202,3.0649177952414064,1.6981469402430884,4.302546049746262,1.6797146978319801,3.6187741098843063,1.7040641911079188,8.594072660724287,1.653300742323146,5.921094392255391,1.505422714836257
28,0.0,1.5982493605219028,3.8203605437800903,1.6314702316986105,3.090485263437813,1.7210138400056354,4.172019654354791,1.6984175187606148,3.592758321745748,1.7355125360813248,8.53853544528463,1.6390553169854007,5.962359089260175,1.4685537899074292
29,0.0,1.6363553149043488,3.68325829091242,1.6435052166681567,3.2656022900831942,1.743292385874903,4.228593912598669,1.7059983034591808,3.5618409037806558,1.713363074761659,8.62942249023368,1.6794936031106447,6.020968203126245,1.5140571201043926
30,0.0,1.6226409906356647,3.708158304717614,1.6475083914701423,3.4947544835972835,1.7083058271450933,4.2564515534635206,1.7130153417026825,3.663810819365885,1.7612020488976161,8.695846753085817,1.6334265586467775,6.114080774515493,1.5089329025919889
31,0.0,1.65687234084829,3.7094453510732706,1.6521235344627478,3.4118507700285505,1.732960544147598,4.1004299038052565,1.7420966868393892,3.4999657485526683,1.7749547771438818,8.56286562116184,1.627854375337468,6.111888034973518,1.5352751089283274
32,0.0,1.618435659021282,3.658026909390479,1.6378645242952588,3.3772700132964886,1.7542550528009153,4.098392110383045,1.673658590535242,3.6227941524589298,1.7260170011983018,8.654845908472062,1.6367235105570026,6.055630320611797,1.537967832322333
33,0.0,1.6159789118133914,3.489234286979894,1.6353557379354886,3.248667731295825,1.7452964270644409,3.9993779093843713,1.6296306877257463,3.6246310200229033,1.6998733029564088,8.695097481005902,1.6313061903659036,5.934312596546512,1.5038649687905266
34,0.0,1.6052226193577095,3.406767051567371,1.6328971061838389,3.157259176363752,1.7365285177190073,3.9551502455359895,1.6252863385862668,3.6810801603326624,1.672117522487164,8.523520962499411,1.6560466694910827,6.171183935904487,1.5101560450074911
35,0.0,1.623475683718904,3.291895243311494,1.6072590574505297,2.898586627496435,1.7664513734088176,3.7812011770861673,1.6423655158037695,3.6710700201034996,1.6811647378942958,8.461639840138638,1.6205975028370148,6.103565343538868,1.5343615409672224
36,0.0,1.6446949779445494,3.1873126094592124,1.638953526034125,3.1453394491353706,1.7698508464669305,3.865820627831056,1.6347031609076144,3.783674271330632,1.7035378943384853,8.380453218267228,1.6298775876615925,6.095013826372359,1.5039305043855415
37,0.0,1.676295426336425,3.079298192126899,1.6757934498794194,3.170683111398965,1.7994566277561002,3.7456170362894525,1.669665277178843,3.7402850711846654,1.7413957125074737,8.479363433703632,1.6127675120143772,6.064947893164586,1.5202816759404196
38,0.0,1.6857553352713415,2.9991474212015987,1.7121204235753429,3.0625196398763492,1.8087024591179803,3.683623063157391,1.6335856933373154,3.5850281234202512,1.7781183764741348,8.459913022301798,1.6176450351274836,6.1389111706175115,1.5025044719278333
39,0.0,1.6908160632406357,3.0596021760206327,1.7090495296083017,3.199606446132684,1.7817032425138608,3.8524574698728884,1.6558580649475734,3.675591180894372,1.7760428318285097,8.560910446654503,1.6269355446408633,6.234117715576247,1.5219836459622622
40,0.0,1.6973493646357283,3.1344595354936047,1.73115008480028,3.3198137312637783,1.8031058895688323,4.164073074023683,1.7060653371446677,3.782006139551058,1.7991205242226735,8.517171821794705,1.5907561496187503,6.194164919232698,1.558224613804068
41,0.0,1.7090634512633445,2.9422518977490455,1.7282924664659127,3.23602048824047,1.8045847735465774,4.1055456337891485,1.7041606984834152,3.7955278509904247,1.8412486467202178,8.628580690870592,1.611620310993598,6.001470165297398,1.5557800066688579
42,0.0,1.67384855349515,2.9568050301392645,1.7120746417971937,3.2145228436449713,1.7820702617159685,3.986361194030337,1.6801660778001555,3.822460527161766,1.8808584168799303,8.555709254019426,1.605993068705771,5.939750044482096,1.5470942117636957
43,0.0,1.6765083207911997,2.849267700903738,1.7121730837042597,3.1925250557166933,1.7721605779695409,4.067395128815143,1.6596321425682294,3.7313787114710024,1.8293899330866943,8.718912712204656,1.5967315016885322,5.999342354782357,1.560347917838624
44,0.0,1.6286739459053063,2.8095062849356722,1.6704548647570991,3.082279950324015,1.7456075658453563,4.052042998266138,1.5947138267300407,3.645509818348323,1.8153851738089104,8.805995134301469,1.564933049920902,6.087977055691056,1.5935478250906272
45,0.0,1.6171794818935403,3.0714519241064266,1.661341783121156,3.1993326086018854,1.7301566330653981,4.007971968175212,1.554370044847536,3.9473809313067605,1.8228243148151473,8.942442507025042,1.5587015518175134,6.332561607937343,1.5857911931805084
46,0.0,1.637308675177888,3.0123150236641365,1.676723539821426,3.0583844662437727,1.7610085732499958,3.8642945379025306,1.5651037839120712,3.6668892168302634,1.788912286470708,9.002060027311416,1.5585406733568483,6.27799095785484,1.5338902265412575
47,0.0,1.638917257483036,3.080282748638119,1.6886497225020993,2.9696517751218323,1.69973827494588,3.8871992071485977,1.5662745803165226,3.739487407994204,1.774544046360523,9.107350864778468,1.5263536451522948,6.305154499643081,1.5663666311397726
48,0.0,1.621293087582252,3.2635261621330045,1.6630589234710427,2.756050541802665,1.7358264805107235,3.7776184014979037,1.562446420919465,3.8048836627905516,1.7662435522204922,9.116849530487023,1.5258087590170595,6.502451329511274,1.6004018332555185
49,0.0,1.6756757106270141,3.343252907201183,1.706734708393942,2.709338642836215,1.7584687854367982,3.8022808831164454,1.597787920388974,3.697585476842683,1.7883588868053935,9.09516717779568,1.5197107224621933,6.527819460210594,1.579265253995024
50,0.0,1.6594198742326154,3.2960151228119443,1.7193836836509668,2.9271212994083555,1.7239715675108684,3.8890869510948676,1.591319830333192,3.7794297229976337,1.774984619553031,9.096888271572602,1.5192428316699178,6.720106665302211,1.5783243570384182
51,0.0,1.6204625162181283,3.264673289713059,1.7378845687659068,2.8839959367092547,1.7386423320012172,3.7985908755410733,1.614749420004564,3.919506710301164,1.7953589972910498,9.115061905842609,1.5060024974904813,6.653124933371487,1.6356814465909757
52,0.0,1.5848984579135899,3.201514268910806,1.7549638444565292,3.035028958857872,1.7413649984607835,3.948477569992761,1.6114780670443511,4.100480203207212,1.7799645063247216,9.158040430809912,1.5461457403644765,6.739863690556568,1.6174918490459678
53,0.0,1.6195128710071651,3.1928664619737788,1.7611813947355957,3.095342129941777,1.7794682924587584,3.8905137728605226,1.6092070084280634,4.214894493243648,1.729410438334934,9.337338574185097,1.5535936418543133,6.826243790542648,1.591699917703608
54,0.0,1.6309556913838277,3.4029465039892415,1.7812503454318243,3.1935259289282314,1.7707527043545221,4.05071489622911,1.6689948180081886,4.349775951134497,1.7173722541185232,9.380834535683562,1.5623331511429202,6.923102224518395,1.6099155256341495
55,0.0,1.6282466441268257,3.468599862739005,1.7801330814904885,3.1347060874804313,1.74929066727929,3.8866003307483297,1.6357104543324912,4.243107686768944,1.7147331437822386,9.429380389611005,1.5794624828240078,6.985408787200285,1.6099702752968628
56,0.0,1.6370934707634897,3.339846010152293,1.7772015347366805,2.99069674855037,1.7564071206293062,3.6971371115242917,1.6658301353081724,4.265567604188561,1.707186964500066,9.292274984454345,1.5877750259017378,6.825529686288654,1.6130872079042937
57,0.0,1.616031910899878,3.3688645138463897,1.8003705332164561,2.9574608245757616,1.7845836070698224,3.5758250628102104,1.668136545070035,4.075219797114364,1.7112953479898139,9.323257760535668,1.6034607590599255,6.86749383179297,1.6139434818286804
58,0.0,1.6418453910334645,3.3865650659877176,1.7946563142694518,3.0714778645847076,1.8254925042864063,3.4816328165597454,1.665018009861656,4.288006347433807,1.732528254468989,9.454977568723805,1.622092532195098,6.866951491391319,1.6036748205868627
59,0.0,1.6116939291075543,3.3615451291509473,1.75955389254161,2.9094557696768604,1.8221767798535462,3.474306147107683,1.6389606372545504,4.183514509610404,1.7193211229960306,9.438144483792783,1.6314387561385446,6.77231744108888,1.6043077797117038


==> data/per_ep_regret_synthetic_n8_b3_s2_a2_H20_L60_epochs30.csv <==
episode,optimal_avg,optimal_sem,ucw_value_avg,ucw_value_sem,ucw_qp_avg,ucw_qp_sem,ucw_extreme_avg,ucw_extreme_sem,wiql_avg,wiql_sem,random_avg,random_sem
0,0.0,0.41830342051717534,6.733626004029574,0.5725519401299534,6.893127807960525,0.7260768803245639,8.105781405295168,0.6848294092007897,7.25921010839933,0.5201499765252302,6.6758033294008285,0.5611575090144327
1,0.0,0.4123672668701794,6.852881744980529,0.5711571673741823,6.911258924944079,0.7125602165363831,8.106274799092546,0.6660774539790838,7.418550925430758,0.510363129955673,6.667159487919321,0.546923819290564
2,0.0,0.39697154905883136,6.948197658142547,0.5744481889184677,6.908748656056176,0.6869207243733,8.077646399309117,0.6464025210659416,7.573179995458389,0.5173764531213496,6.7006046775156705,0.539797610544381
3,0.0,0.3898767223364035,6.957426319147196,0.5752191165628949,6.867530168894618,0.6660264956530398,8.131050134284578,0.6363036893472716,7.638457961121162,0.5151368221854754,6.710721858021351,0.5328672254638646
4,0.0,0.38438313789931855,7.157252501192694,0.5636189731505629,6.885415387421119,0.6446291603154853,8.006506613380054,0.6281867178029884,7.69833507281222,0.5018520575711558,6.6833963735998765,0.5180867714907758
5,0.0,0.3691228611739896,7.234919512442886,0.5431778872976266,6.8024075975176075,0.6282429225509694,7.781174825130357,0.608494426754342,7.851989657366062,0.4945775930065242,6.775799949508034,0.5062554188720954
6,0.0,0.35960303900798996,7.089919094095698,0.5416404430085635,6.594386638610047,0.6084527659189128,7.308662388114655,0.5899348067761054,7.780694888558401,0.4939676431053737,6.55455068600601,0.505704135212817
7,0.0,0.3564866272108721,6.951055086762167,0.529792876288528,6.429141607247274,0.5950350213777074,6.94917260769369,0.572124452576349,7.933959578076895,0.48865796452999927,6.460859590204166,0.49701276076787076
8,0.0,0.35341976548433635,6.900977813129465,0.5312649795157875,6.261104158894035,0.5753087445450614,6.711162855030416,0.5627190632831871,7.972871798536779,0.4837299273734368,6.4888960452509465,0.4891882777430291
9,0.0,0.3519654028271687,6.789620094413259,0.5276006372749763,6.116672034210296,0.5546717418152735,6.429205146925391,0.5425466184046395,8.096492041613764,0.4775176166509932,6.510119632248639,0.4712529204651883
10,0.0,0.34770659522572134,6.609628135735626,0.5213012833536336,5.875601152913397,0.5514743644083709,6.006669119725018,0.5256200640495116,7.947457316352889,0.47860016129040817,6.444290618093746,0.46557547202673805
11,0.0,0.35217074649966923,6.497075918749623,0.5155457836398923,5.662303656832783,0.548177248629544,5.8576144323940085,0.522426576996684,8.00680803293411,0.4819526054657527,6.3146469843784345,0.46420264535797645
12,0.0,0.3518706424183909,6.437041154455578,0.5048078835994636,5.461758387805816,0.5428622988668829,5.619976564471706,0.5142819707615777,8.068247694107221,0.48198845797867995,6.253427816138412,0.45699057989379843
13,0.0,0.3558832895633473,6.331385639764704,0.5049900634492195,5.300306132543483,0.5238687125635432,5.334555674987712,0.5033598441420283,8.142480181042067,0.47877611666752345,6.207602721942557,0.45046276075714564
14,0.0,0.36163443988054017,6.287237971065856,0.508990329687882,5.202303469762384,0.5213066419067177,5.222456858178695,0.49868828758124234,8.150680809049575,0.4779523298735163,6.22550095757628,0.45529668936372863
15,0.0,0.36152186377274675,6.09381234221221,0.5014834825917392,4.908925563523802,0.5140648317035558,5.052871071282965,0.4872180673139864,8.281985055837026,0.4838906396210807,6.097426223830212,0.4548078982828918
16,0.0,0.36629586347340437,5.886820876906782,0.500065856512829,4.763590198278457,0.5063749869930854,4.810528253367245,0.4723549212327051,8.283956139863044,0.4855993293815226,6.175208301624771,0.466946696964244
17,0.0,0.36393646946372443,5.848719831352355,0.5015206903476218,4.731297595642268,0.5038802823336295,4.765881150743034,0.46800935205598343,8.460246525074382,0.49488620280151485,6.185397711696304,0.46396212254931496
18,0.0,0.3748228491423583,5.7210667528166255,0.49797914143859384,4.505674608594781,0.49443390030603473,4.516715272672542,0.4733107546827683,8.527868617677107,0.49545460108578254,6.131069722087162,0.4685680184621785
19,0.0,0.38017653002366714,5.615968192134581,0.49400063759950436,4.404764125909416,0.48808729629408726,4.487861411247103,0.4669596795463255,8.513325746965158,0.4939523451569383,6.113571917778387,0.46513539981948
20,0.0,0.3764411213069003,5.335249501831321,0.4968387662109767,4.277028207082644,0.4945747680298271,4.418176989494114,0.4617670343259971,8.424881611760362,0.49259729777571376,5.965468502236391,0.4611269960552308
21,0.0,0.3803288291452922,5.1548302102480505,0.49357829637688705,4.195270639659732,0.4936653879669544,4.287213016442884,0.4693459673239324,8.477595302645966,0.4866772661722035,5.819511116787332,0.4665726984896727
22,0.0,0.36815049973444536,5.139832971617018,0.4953593495932725,4.155208096750805,0.4884021957151733,4.309191503162033,0.48394360986473456,8.53007898940647,0.49303907098556704,5.728752447644354,0.4648108531473936
23,0.0,0.3694260964752129,4.882583480563845,0.49286408703189777,3.980609795408249,0.4959051738485987,4.3063528787623255,0.484599209455004,8.460205373078118,0.49878642629493714,5.564468052150808,0.4701878884677803
24,0.0,0.37534377300457333,4.637072853425472,0.500526819430533,3.9822161006019385,0.49412190161333763,4.240347025649513,0.48596664909055975,8.504038331954916,0.4946944898205571,5.585297055297374,0.4674034572889059
25,0.0,0.369568009502261,4.634842850135193,0.49876481522625027,4.020230081213867,0.49445053207654693,4.248027118546297,0.4972080017683522,8.504163050566234,0.4957753227470023,5.706025804622371,0.47640933578499645
26,0.0,0.3712329414605973,4.425336761528769,0.496132942224105,3.922306714759678,0.4998614295876606,4.142115888295898,0.49021661894714363,8.480701792643721,0.4957226968523795,5.678295645141134,0.4740543008037776
27,0.0,0.36106197082746644,4.4296623050756025,0.4868225016879412,3.8892471060302967,0.4943185876997888,4.23215518278591,0.4902627288609553,8.566573894826355,0.49912006369771356,5.85390930920159,0.4748527351661376
28,0.0,0.36348144815405736,4.386709082443126,0.48768367557008047,3.894138228843964,0.4880623317111287,4.1637857533802745,0.4849326608051497,8.639662951825827,0.5057106326214827,5.882998068413357,0.4673273638691589
29,0.0,0.3634903812522131,4.229496073801037,0.48439796292671317,3.7897448660912048,0.4789248712008078,4.04895402052253,0.477566326006745,8.619316453645673,0.5176767453557962,5.844279560757535,0.4734765998032806
30,0.0,0.3632352208282833,4.2120538725601975,0.4914739010016976,3.7771323558572263,0.4727221459900245,4.03051096021494,0.4776145300478557,8.69825438485421,0.5207560561444682,5.826947409181898,0.47169229463602025
31,0.0,0.36548260647533504,4.227883600594986,0.49159884548606086,3.690761450360675,0.48070619663915587,4.0004335613905795,0.47989735199264466,8.80289063572642,0.5160054272923256,5.8524603936794435,0.4747917528128421
32,0.0,0.3750537388642346,4.243055765832018,0.4935279465945838,3.655933610336831,0.4831228499558292,4.0351367835094365,0.4757926311355791,8.78046525616135,0.5132878190210355,5.7724707911099955,0.47391742649314245
33,0.0,0.37841926692185457,4.228890757570952,0.4858797820017408,3.6626192572833745,0.47866874248490077,4.168970799277915,0.4755032801461394,8.755431553009657,0.5000601745235067,5.789022244745276,0.464845329048342
34,0.0,0.3808216038672496,4.163891509231554,0.49079754326244757,3.536943225401906,0.48449897568251676,4.077793001575557,0.4693375433017918,8.64112898019767,0.5019248080346718,5.679246188254396,0.45587589382624083
35,0.0,0.37908349476230424,4.115562557784699,0.4989761103570512,3.3276301649808318,0.4815653150375974,3.9938679236794172,0.47126310104324926,8.456666059427342,0.5060606629608492,5.486247338829493,0.4593073004713814
36,0.0,0.38058210378264734,3.9343757458718045,0.4976188484851913,3.328956034418802,0.4748706485256088,3.9360581219788386,0.4722286829045373,8.475243032362997,0.49397591988764256,5.396377701884894,0.4531768818891865
37,0.0,0.37624398307122925,3.8330788498254336,0.49595671714264966,3.312859716376458,0.47136512302177924,3.9139063979569144,0.46750082487206446,8.465864922684823,0.5046977494870302,5.404881719506946,0.44745207852304164
38,0.0,0.37992158696079575,3.8244941727565944,0.4884080372721892,3.385402342980747,0.4671910897697855,3.9582614260482885,0.4779843233715449,8.539524308594352,0.5080883386358702,5.5320099167334575,0.44141251354377203
39,0.0,0.37573973012601986,3.805171662687748,0.49707540678716966,3.3688262072158324,0.4663633642615323,3.9039814611223917,0.47955503605954364,8.404296473769946,0.5119432040205804,5.426261318378046,0.44224512152414996
40,0.0,0.37506033438853953,3.8942406503401727,0.5041304559786302,3.256557821257765,0.46042607065303304,3.924026300541101,0.4740192900680926,8.403290780350545,0.5038669881128047,5.512424080101205,0.441792617995035
41,0.0,0.369917796899875,3.8650483416431385,0.4988043436192669,3.2257036991249635,0.45977485083612885,3.9605785710524657,0.477367031399761,8.264386387341581,0.5012179299568904,5.464999376535324,0.4364836276759609
42,0.0,0.3674442866353913,3.90741946788782,0.4923259213579279,3.311432161409286,0.4604436979406155,3.9601776327585156,0.47400910953394343,8.300660446398162,0.5017428529364283,5.558444949264235,0.43703864923241065
43,0.0,0.3721179050315401,3.9769611371662847,0.5006406088873704,3.2317263612180085,0.4684399667003249,3.9077744210172725,0.4692984670594529,8.159280342422768,0.49891194876417877,5.46407953056346,0.4327307650190779
44,0.0,0.36286934256865766,4.137755966110269,0.49104358096936207,3.2625100973805417,0.45969700695198423,4.008483125436086,0.4638950327085537,8.307704890017995,0.49825999469956417,5.731442747705948,0.4276315951658549
45,0.0,0.3605912553246744,3.9825074296419984,0.47910058441966025,3.1736282918159304,0.45394781365883097,4.011615316601883,0.47103345858669665,8.376197336994956,0.5026483521119429,5.777242682165699,0.427284632678754
46,0.0,0.3749426872459865,3.8989447510675035,0.4749025831153753,3.205878316911182,0.45295325585095053,3.920409071321501,0.47358985250208346,8.320129846372538,0.506360390843216,5.792041958112634,0.42886413011328806
47,0.0,0.3762545668258797,3.869540924032897,0.47963275131874794,3.2401100617824667,0.4485039285510165,3.955407192162795,0.47152215513655077,8.387150700026673,0.511584444985031,5.832693064696791,0.42879148738672085
48,0.0,0.3816206871748116,3.765088579228454,0.47805937763437617,3.185738197293638,0.454640794824801,3.897615769997664,0.46994902006608014,8.229781749043994,0.5149869050871744,5.674923294677832,0.42978361771172247
49,0.0,0.3815528992371405,3.68922044577959,0.4949455006314944,3.0410808009040835,0.4474774075083967,3.7978270262166163,0.46913873522327665,8.274936217607227,0.5181876143209454,5.549793553677418,0.4371141735729043
50,0.0,0.3886735139426896,3.7391594885713246,0.4975988811646898,3.1270440593005517,0.44595230522136114,3.828366711988714,0.4609090879905027,8.387413514366763,0.5158147870890322,5.66906904218947,0.4408953317141931
51,0.0,0.38264264394381636,3.77701449751396,0.4970859838975843,3.128880856681036,0.44516101493165117,3.8592242872041993,0.470903074198279,8.360628941352367,0.49825127877071035,5.718841840602664,0.4390577406848276
52,0.0,0.3875316387935855,3.809315759821935,0.5022601036644332,3.2180167184886415,0.4441391009253353,3.8502053610012084,0.46843573586275755,8.377579539788918,0.49676336217909917,5.665638528839651,0.4347020671374505
53,0.0,0.3893166384454575,3.8740570941122954,0.5093540737689526,3.1518788691651736,0.447425489031029,3.926630910600487,0.473150180694331,8.259444901455502,0.4921102098938883,5.780768499403408,0.43824172222582997
54,0.0,0.38895771257878975,3.9115282083897824,0.501791402876994,3.150086373999571,0.452133389937116,3.928762160141062,0.4693587025418125,8.29681659229015,0.4898177015253206,5.837837613215143,0.436652997248765
55,0.0,0.38013353272747025,4.067511967328279,0.5001522844153901,3.1836328818796034,0.45450940098919357,3.9640438646067935,0.4670855723359818,8.422402152558561,0.49054319285477943,5.767165844786341,0.4322339477596793
56,0.0,0.3938628507260057,3.940940157702549,0.5023946711048155,3.195636375166437,0.4590464583312106,3.9060924097477923,0.4685601762419065,8.392631694777748,0.486272721096167,5.65066049375082,0.4404306213744612
57,0.0,0.3817118600209579,4.028463070590824,0.5096176057152867,3.338997295357167,0.4649136580111446,3.997714887647831,0.4656783122033145,8.551576774379072,0.49402863547866716,5.873271443805848,0.4464177682524927
58,0.0,0.38121129354826844,4.025631166755154,0.5045981641532057,3.3398434569051076,0.454226926709266,4.030093654222092,0.46948141370031776,8.52468854471445,0.4977168406978929,5.87725389789545,0.4467197502000194
59,0.0,0.37818601562074416,3.984523789214421,0.5036821946081204,3.3021947478862046,0.45410717632268677,3.9855782730054443,0.46649908150184577,8.51815373757023,0.4905308937245695,5.827678445510621,0.4552487533702134


==> data/per_ep_regret_synthetic_n8_b3_s2_a2_H30_L40_epochs1.csv <==
episode,optimal_avg,optimal_sem,ucw_value_avg,ucw_value_sem,ucw_qp_avg,ucw_qp_sem,ucw_ucb_avg,ucw_ucb_sem,ucw_extreme_avg,ucw_extreme_sem,wiql_avg,wiql_sem,random_avg,random_sem
0,0.0,1.987426263327991,5.265038542927428,1.8844831392445667,5.918637357373093,1.7239938933888888,3.820042212883294,1.6321513157774064,5.000188857742373,2.0537402226664603,6.9610084010173665,1.950906008648284,5.976526361802186,2.0682518340451876
1,0.0,1.9628061942303812,5.393669637231085,1.8284242025784005,5.933882653348036,1.7238393508875827,4.172809493909,1.6320536061091335,5.3534838050103986,1.9976335844911044,7.267269239599372,1.8877647033118945,6.046401100902493,2.0262293347015516
2,0.0,1.9013162259862184,5.630407944785027,1.8542403171952444,5.8593982160913,1.7273801979083978,4.221678570877515,1.645071030402735,5.434201474564048,1.9652526509889947,7.396881445480808,1.8002566306628869,5.979052451632242,1.943043213994561
3,0.0,1.8951946515631681,5.971364789551387,1.8251132410682012,5.711019262359422,1.7471580602326395,4.421067677184624,1.619483916341363,5.509424138543011,1.934633419516682,7.776711327761376,1.7807624213637685,6.190799105302766,1.890802327233096
4,0.0,1.8906888743870052,6.234977958326198,1.8059881901161443,5.44302248621063,1.7155729748988653,4.864088152382138,1.6362505606130964,5.5754213276745475,1.9425265130345972,8.060767129885512,1.8036614090848138,6.311603585665985,1.8939621892156346
5,0.0,1.8583364321229205,6.290193846604552,1.7652508514140886,5.117788741349905,1.7075686815098303,4.991056953596271,1.6491367974915616,5.322150993517631,1.9234866420529317,8.187355009078196,1.7828892589733751,6.299761591988023,1.8818247048584313
6,0.0,1.8510526306411452,6.140636248405642,1.7724769605173534,4.940781826653492,1.7350281388363031,4.88947190626714,1.6567051945946372,5.059286412661216,1.9186359450775214,8.298965907457259,1.7556633983165124,6.177862696477568,1.8486896725127606
7,0.0,1.8314690611489124,6.335890823881698,1.8141479928944257,4.796314832949392,1.7518344400050065,5.18519430172644,1.673906332564598,5.103840443525833,1.892476983860916,8.409882580031635,1.746353224009099,6.377149619419008,1.8507985719395248
8,0.0,1.7986400742576747,6.055367512847802,1.7982632728176806,4.529107435830838,1.70367085874703,5.03486961432796,1.6725343014712337,4.751758089560916,1.911394783381718,8.4370739745358,1.7527493181318672,6.225633288297402,1.858347647049634
9,0.0,1.7596832604928558,5.917555989455678,1.839573327956166,4.328564103475223,1.721782968959751,5.049782180519401,1.683595280696963,4.791467657818586,1.9349648663235164,8.680027556560773,1.7193397606035887,6.264744575806311,1.800888796372146
10,0.0,1.767575187805218,5.70566312716776,1.8726293454163943,4.418980292242296,1.754407902544009,5.109277094457411,1.6386895470972183,4.869701158100476,1.9736672401091664,8.775897720137564,1.7084072736269529,6.439410659740545,1.7974858943420426
11,0.0,1.729609580203693,5.6158488733863905,1.8460069346356458,4.3963672880596505,1.742399307658744,5.130700507000448,1.662093510374446,4.897260941410146,1.931994314030024,8.954186558697408,1.7517618371644288,6.603064061526581,1.794644774055336
12,0.0,1.7238526965003715,5.324744126822651,1.8814069057688982,4.245863916585897,1.7796726737454538,4.985528548645895,1.6714123217526706,4.829217135293206,1.9540623246569073,9.007581451076057,1.7286980215387646,6.250189679840787,1.793136403531121
13,0.0,1.7381164295127345,5.206432601253219,1.9067960028948217,4.129042104268223,1.7590495542441786,5.011156679940612,1.730833393492041,4.908975874837324,1.963436589185184,9.205166013010668,1.7277584572430231,6.292716207312061,1.7948476286587889
14,0.0,1.7718629711283225,5.058069159444507,1.8939282043170798,4.144891377801535,1.791376719894858,5.124829252647324,1.7186178763366369,4.7739803625371025,1.9318165957452953,9.30906604736014,1.7159143184404713,6.360477962166584,1.8036463804251741
15,0.0,1.7785243889258966,4.772934062966705,1.802818518778487,4.192945985097687,1.8117865380018345,5.058441394943564,1.7254990512132027,4.935136309918406,1.9333752510363809,9.38041475058916,1.7320838637817724,6.628340233728409,1.8239200343268904
16,0.0,1.7536548062923445,4.365777767606588,1.7807083807881057,4.1321591370176165,1.8333592531619207,4.943765861126053,1.7543788020716684,4.8474200032794315,1.96215041513432,9.234129861115406,1.7360900064485862,6.692819950913616,1.8130581923690965
17,0.0,1.7960510214366696,4.091539438043924,1.7442433920724916,4.03049098917203,1.8271478937796541,4.793309320879132,1.755697622517943,4.722377533164298,2.0164985178124866,9.139273033787617,1.7379070630039166,6.6588033212259745,1.8232741718898149
18,0.0,1.7936188689003116,3.9140704948570715,1.7352874900622082,3.846306961850061,1.8111551322870612,4.774636360100793,1.7412306129626474,4.646407026190992,1.9832508843769028,9.282204200297997,1.7265724666085187,6.722864160828962,1.7992544235473273
19,0.0,1.8146225180045468,3.8378694774124185,1.79664804668354,3.7016995917244486,1.820968844080991,4.674034104664834,1.7087404118302183,4.480167359490018,1.9562274129484403,9.346179289868424,1.7064576922899921,6.5941366601041125,1.7780742520944468
20,0.0,1.8560402994072378,3.6843468029853668,1.8054573378887464,3.5818327928145095,1.8044823521770346,4.645001527789866,1.704087620151222,4.399052269163974,1.9657004628014656,9.311162259731894,1.6921079974780422,6.752730267522104,1.7703312884676277
21,0.0,1.8023301268054974,3.6957038666999438,1.7988164967978089,3.635867702655098,1.79099033680371,4.680165057663764,1.7343549033194068,4.412669943688648,1.9115252309861182,9.413913078040693,1.658164870626947,6.810793180360697,1.7352897862675996
22,0.0,1.813714249738858,3.5993813266415344,1.8151881454926504,3.61500435925079,1.78659646432138,4.708831511764451,1.7432593487105026,4.357103828097465,1.9340613859592044,9.438890568064004,1.6703585691290281,6.771254687834798,1.7148331683851334
23,0.0,1.7886479175566228,3.446809000311312,1.8452441596594173,3.735478733952924,1.794329693960303,4.53828007823261,1.7237404385890598,4.3270551726430355,1.9282107088500526,9.489949340023685,1.6781705723681906,6.874312120046497,1.773541556900236
24,0.0,1.8256217605589877,3.427729382457123,1.8214924741566476,3.7555776179946676,1.8022441056881233,4.231332371866841,1.723557957003261,4.310952435224138,1.9503437873316576,9.34422889176134,1.662163383772138,6.848786472841951,1.7394777024907495
25,0.0,1.8324492409970907,3.4908945236187066,1.776876337281095,3.9222085030406575,1.8113558044123614,4.436340073513989,1.7141712303726726,4.545574759970194,1.9073091254077577,9.509316880148297,1.6376804669868883,7.154881585292358,1.743164022991895
26,0.0,1.8530733039675686,3.439940309965209,1.7889327055480908,4.090618432972903,1.8005425499983867,4.43976349606266,1.7232641326779883,4.573498548793445,1.9191883119731818,9.415813462640216,1.6186334705602043,7.0818597465448505,1.747203598827987
27,0.0,1.8142206996797152,3.520426674046867,1.8091303793162636,4.021604154136959,1.823541804472895,4.470029273843643,1.706653888468915,4.447070555501611,1.8732064542460085,9.470074536982395,1.641374979062148,7.097707131725969,1.7415163399339624
28,0.0,1.740111483860651,3.3525173278890463,1.7644548531026416,4.0055642937856035,1.8337873890615868,4.264823331874446,1.716860782151855,4.357568334596685,1.8451848282904608,9.59558317492965,1.5947922605311664,7.110855757782986,1.7418393734912097
29,0.0,1.6937215332362736,3.1559774395769082,1.7764861624740578,3.599490502908857,1.8262802000710052,3.9899981002075933,1.7436233892975885,4.231251061751003,1.9139007697357064,9.468936411161337,1.635037761521991,6.98379099133011,1.7025465072467043
30,0.0,1.6609333505529704,3.1461280932071816,1.8181115528563745,3.4729845198159737,1.7867805998697908,3.9184589140525787,1.7813355357184508,4.154017101391311,1.8860137302725966,9.354628392696142,1.6051023084345246,6.930603483427134,1.6965644685063503
31,0.0,1.7110327572602146,3.234280336197344,1.8514607903763929,3.3206410650560656,1.7877046631503668,3.981152652550932,1.7962303582715617,4.224603983542238,1.9187396482012182,9.417735283529133,1.661783125377365,6.994287213957477,1.7394872931058005
32,0.0,1.7030197069777218,3.1783646072093745,1.8031057402342188,3.2280935654484892,1.8004990664668594,3.869115220937786,1.7713539765342743,4.126479837482549,1.9368124722756126,9.474904211081004,1.6646656283591075,7.035114705164524,1.7622021283025124
33,0.0,1.742416764365381,2.9829069987581533,1.8089926905179585,3.249084392012513,1.8034661661996914,3.6383770316788286,1.74709544199445,4.07185638763908,1.9646866235326954,9.31473396632201,1.6627972336968082,7.1185956764745555,1.7694110738508801
34,0.0,1.7906944842006711,2.898460147950729,1.815301465074005,3.332760530693271,1.8045558966746655,3.6154195285874664,1.7611719980005802,4.085687755215716,1.9759912169615848,9.290700473959426,1.6531519447960352,7.091452880163175,1.7935399278763984
35,0.0,1.8181870472640627,3.0830811919427177,1.853257491395711,3.3200116641868718,1.8167745295841995,3.6890749838020866,1.818379346821541,4.265080199040938,1.9891646345167604,9.273003190286772,1.6752825550575587,7.20314409474198,1.8055343884377688
36,0.0,1.835743260455053,3.243057430326367,1.85172287710964,3.401864536188974,1.8230395102142316,3.5902376322560343,1.832262843217702,4.1668541046124545,1.9833173947916831,9.40883995754556,1.691477407964374,7.345465427969607,1.8454867929823509
37,0.0,1.856909763301633,3.404645972944685,1.8724325129653399,3.5370301966435207,1.8070311275854616,3.687773691251543,1.84464882016362,4.353991371722742,2.0038224319449593,9.573885474051238,1.6925777904482393,7.485113714388724,1.8648859564093891
38,0.0,1.8486806497368005,3.195325339819945,1.8766284049086654,3.306987476717758,1.8568114080090452,3.6775366128900586,1.841556415615323,4.170364311591456,1.9991497639310178,9.496917795740167,1.7032420141537636,7.304051618749611,1.8935593623520177
39,0.0,1.8224132266926045,3.210227291879228,1.8826908727678189,3.359266605251136,1.8689492986907348,3.6313924078420357,1.8885697536352553,4.190131863470285,2.030180014037154,9.524667965663916,1.6990035918819297,7.342469719460674,1.843714611207241


==> data/per_ep_regret_synthetic_n8_b3_s2_a2_H50_L24_epochs1.csv <==
episode,optimal_avg,optimal_sem,ucw_value_avg,ucw_value_sem,ucw_qp_avg,ucw_qp_sem,ucw_ucb_avg,ucw_ucb_sem,ucw_extreme_avg,ucw_extreme_sem,wiql_avg,wiql_sem,random_avg,random_sem
0,0.0,2.406372289417937,6.977238915675493,1.8531251219362874,7.023047533866809,2.1966375240006877,5.889261580173233,1.6194315969912734,8.692232481908029,2.4429121795457958,8.711848850313217,1.7991162681358532,8.472710220316195,2.0071239097402906
1,0.0,2.367070933555781,7.2772422539912185,1.8700786117470043,6.9901327793313826,2.1479879713824506,5.95981385250419,1.6542946187705554,8.608550813383467,2.3830770966126424,8.935547724160777,1.7704692900680805,8.645628112805142,1.9861623870199767
2,0.0,2.3723197490930215,7.393482130767985,1.8560753888514017,6.69293202629013,2.1413330451499375,5.9230678122197205,1.642617426363982,8.033765149706518,2.3323108909061214,9.202641608693519,1.7638581823224138,8.519025807497165,1.9714891084526436
3,0.0,2.3429553645956247,7.496657300860953,1.8593382331251873,6.505555921695425,2.15272297159243,6.1231795004267795,1.6769923190710354,7.608647474588814,2.3459909015176064,9.337240981851942,1.7776856787765005,8.438262598072775,1.9346175385623978
4,0.0,2.301414905958088,7.461835476713738,1.949224781739831,6.112037764384411,2.135908239714479,6.260734821777227,1.8096582174642428,7.153771320778908,2.3246470652382083,9.534625549048961,1.8269139420919822,8.222078173701306,1.9733763825812771
5,0.0,2.303197519566715,7.09441815959876,1.940206334799937,5.729221250447019,2.116300536622331,6.130314348241647,1.8467240866805914,6.783950850617792,2.2683489100764107,9.44985026349233,1.8512234440320476,8.057918099534511,2.02004525781287
6,0.0,2.2669810494798304,6.818514987531927,1.9608178486362806,5.31920259075158,2.0880880698648627,6.134922383360674,1.8760629481306819,6.625682710837943,2.2028439768087913,9.489414727442998,1.8591205515355107,7.9583344810812875,1.998858635260962
7,0.0,2.234609660624723,6.370736811436117,1.9514595027146648,5.130980963389312,2.085296689811912,6.122978519338609,1.8840433782758104,6.321925200850266,2.161772662573745,9.659309642976105,1.8152755748202718,7.83317433301,1.9740898932822475
8,0.0,2.19455799847197,6.09798790984194,1.9323576035770778,5.055313882431925,2.0211695191331622,6.187229375651945,1.8733683687331697,6.317021598853081,2.197509479925098,9.821770356761895,1.7940606506525325,7.905669330007761,1.939186440785529
9,0.0,2.199793094039815,5.91275780593282,1.9475822842522137,4.875534417994295,2.0714619735290567,6.049617807563926,1.8872012418653545,5.986902542192865,2.1811385333301496,9.721966059102009,1.7749498884875172,7.714319071080041,1.9352306529878154
10,0.0,2.190269874929801,5.461556865289403,1.9458773824500328,4.5063654768831825,2.086801833035877,5.947654748413306,1.9514574911776632,5.668715342208472,2.218825871340892,9.628766145854243,1.781765925096321,7.335513620333003,1.9348196114787997
11,0.0,2.148971818333947,5.10918587632078,1.9373893129792088,4.3885364513608,2.0862856020037226,5.966485180592734,1.9271909955567712,5.543433752554321,2.2028356460704104,9.842324759385171,1.7960296335429735,7.430781336213194,1.9203397052608626
12,0.0,2.1499564703051703,4.955285894054306,1.9520772302106209,4.418729580977775,2.104925972164148,5.925189076233565,1.8783986536899888,5.4386518167993785,2.2306352288232043,9.844513184509317,1.8583590957972531,7.450062042113835,1.9546632406987152
13,0.0,2.125129775991778,4.785718075771662,1.9761618973209014,4.448543089879884,2.120142140452348,5.962826579911102,1.9551879939514138,5.43905737257338,2.223471349559092,9.835932202467639,1.8109136388315357,7.343676980415367,1.9433986511895482
14,0.0,2.1592752087799987,4.386735375828508,2.006349248179253,4.333919368248942,2.1451055691724283,5.7181396674349045,1.958009071721102,5.318325765379221,2.236566624035959,9.666245959006751,1.829549370477217,7.357533756601285,1.9428309520454021
15,0.0,2.089272188797864,4.289635720134648,2.053860924856997,4.07339800140506,2.14607933910612,5.47274751338319,1.9676229550043745,5.270090185118086,2.2640533004702914,9.693932810014367,1.8733523170537913,7.247219288922565,1.911448308804031
16,0.0,2.0853691350088686,4.162653487106034,2.0811887209304674,3.957198642404208,2.169377620997674,5.204688057217069,2.0191302846331753,5.035217471102513,2.273351393218356,9.499839528563896,1.8450442052827793,7.166461747346325,1.9005084077561702
17,0.0,2.0796313735718064,4.17099299114831,2.1041887529273806,3.9148733675374174,2.1947843375244727,5.17409047927881,2.01138732132262,5.003038339840728,2.2845944311429425,9.535984756625837,1.8700006970786567,7.257357368482573,1.915711472315367
18,0.0,2.0536029613232434,4.111882081996406,2.1192258210480794,3.785929304870706,2.118554218360063,5.065782289443881,2.0026572152581332,4.86776802321009,2.2946618019124823,9.402778680930425,1.849082234578749,7.301477176795366,1.9274417252613067
19,0.0,2.1350538841580975,3.987802429676293,2.157557862880352,3.5661552436493693,2.1301914666553383,4.927082610117957,2.04695273852937,4.7583070871822954,2.2799377804280034,9.338308601178774,1.8563735782235806,7.142684502775403,1.9078284480766414
20,0.0,2.1216158658053508,3.793686505649184,2.1620503959454194,3.668555883860435,2.113529283541553,4.779277455355739,1.99716194468196,4.75944466004772,2.3052739445172987,9.291752084415656,1.8578002598620282,7.262380461487844,1.957842918595341
21,0.0,2.0852262346400403,3.8699016185055086,2.139742384416327,3.6273037455548547,2.119440671553069,4.76941003235882,1.964128677386328,4.746489892322252,2.2752814589697397,9.432015418305639,1.8747807849051195,7.292615265288134,1.9637019717263609
22,0.0,2.0974642315516805,4.047280875586914,2.1539154986827325,3.9067581920168593,2.180507881381458,4.803937800502595,1.9701300394149457,4.743459956225912,2.3041995580540537,9.51245966980428,1.821720944200663,7.386031567315463,1.9904852725866418
23,0.0,2.071972472300851,4.047600732071579,2.1701253607531283,3.869852176379105,2.1682070281736032,4.833815983903655,1.9589863648085017,4.818057083328519,2.348207706030874,9.469655775918952,1.816624559107573,7.271733925134306,2.0142641418367138


==> data/per_ep_regret_synthetic_n8_b3_s2_a2_H5_L240_epochs1.csv <==
episode,optimal_avg,optimal_sem,ucw_value_avg,ucw_value_sem,ucw_qp_avg,ucw_qp_sem,ucw_ucb_avg,ucw_ucb_sem,ucw_extreme_avg,ucw_extreme_sem,wiql_avg,wiql_sem,random_avg,random_sem
0,0.0,0.5914334042950028,3.857253846153835,1.2075269793213543,2.4034538461538375,1.000758631735986,4.3092384615384525,1.3294568387446104,4.89506923076922,0.9518216903376594,4.942753846153835,0.9876720592171196,4.3226230769230725,0.8944391439548354
1,0.0,0.5577655752151336,3.916478461538457,1.1492989684538797,2.544313076923075,0.9480929142504303,4.186506923076919,1.2356092227129711,4.8153976923076875,0.9478656451677374,4.849249999999998,0.939934532098362,4.311003076923079,0.8682523710101195
2,0.0,0.5607914330613001,3.7701098461538365,1.116725454527182,2.4719263846153794,0.879096819893447,4.109373923076916,1.1515995252051858,4.805321769230762,0.8980620218876627,4.836381923076914,0.9202722090024968,4.3318273846153765,0.8398540118533738
3,0.0,0.5573961822577725,3.6483103999999926,1.088688002019243,2.6077168230769203,0.8653329061409528,4.082654223076915,1.082559090830165,4.855715746153841,0.8933549388985774,4.970539884615377,0.8963286181681639,4.293040799999989,0.8241316604969771
4,0.0,0.5765747624982626,3.4043124369230746,1.0510579051505624,2.4590736023076865,0.8493371549626414,3.863336493076922,1.049999342952208,4.6420010946153845,0.8737024662929003,4.898215126923077,0.8990568389250003,4.195619796923076,0.8446577364877971
5,0.0,0.5957305364536032,3.3543442701538417,1.0390021822382538,2.402975472846151,0.8101497938212154,3.6495728437692243,1.0377476134240842,4.481729446692306,0.8316745843965334,4.858853614230764,0.8731972234396973,4.041831663384613,0.822513194916714
6,0.0,0.6001637999989827,3.380525227753843,0.9946034138459675,2.5638140794076847,0.7703004869753373,3.6476509440076903,1.0424804585697,4.4476257327923,0.8060928913764464,4.81237825280769,0.8457648688591726,4.019239266276923,0.7889305267236371
7,0.0,0.6332966350890655,3.10894347420923,0.9853957221563739,2.4315203637746095,0.7367335611601902,3.3980743111453826,0.9737698301391248,4.251920082590001,0.7623671805841608,4.552328889065382,0.8211666098334047,3.8458130319569257,0.7738705538851173
8,0.0,0.641370800524276,2.919681434480612,0.9553514780695489,2.1825521735509987,0.7088859829497336,3.126743803107768,0.9956828159286949,3.8946349974079197,0.7615470816689203,4.350127538620377,0.7933757953705707,3.5542455749150754,0.7656853664172196
9,0.0,0.6843784028591859,2.6152386756479338,0.9639964822119665,2.0802900331189704,0.7186612632545899,2.9625124997200665,0.9669573812616612,3.772099189974824,0.7748295674873211,4.248580169373728,0.786810746778353,3.43350870973126,0.7563321735834705
10,0.0,0.6997665562553166,2.464670192698531,0.9521046738250505,2.0502156451916953,0.7183105194233602,2.767499711286522,0.9456366337675848,3.68177234790042,0.7631416415118832,4.125227537051742,0.771305052942896,3.2505463002966017,0.733453212985499
11,0.0,0.7242622569029727,2.586593942659448,0.8808710485125225,2.043241003749447,0.662010519761231,2.8232705093886423,0.9157988372750401,3.615247420802689,0.7529433794362252,4.084900167961951,0.773980307240722,3.2253085933438577,0.7438376379937334
12,0.0,0.7157397213316266,2.494793009931957,0.8548061675875007,2.0074492110668025,0.6257169598513546,2.6712865353728468,0.9183247471819408,3.3617519094916375,0.7183167165386053,3.9872763050119033,0.7868150260935088,3.1167492724710044,0.7522786502505723
13,0.0,0.7351001055694703,2.5034306320156823,0.8447210929071314,2.0410989053447395,0.6100337174117171,2.636940958758643,0.9071941627949056,3.3461836416194046,0.7595006620712397,3.864594059126098,0.7751656243927763,3.071289729839293,0.7705981247843596
14,0.0,0.7445198388632521,2.5272298765064285,0.8660521913760512,2.0844213225025747,0.6138902067781435,2.566280709036622,0.9108441239322802,3.4060368159189984,0.7444711207442772,3.8294254224442597,0.7581658561111783,3.1153138337784334,0.7524671096292282
15,0.0,0.7434422312108331,2.733089196548093,0.8535666981107052,2.1734222671754004,0.6563327196027442,2.5824587919791213,0.8686032391176709,3.3752015958655655,0.7620370708601769,4.061736726353679,0.7612340663266413,3.1819539888621406,0.7579505158714502
16,0.0,0.7220407509678836,2.7921118153548257,0.8494120009032833,2.2807569635347846,0.6751637527359394,2.648575220473518,0.857255193389594,3.333778359355936,0.7341287255643608,4.091063822949085,0.7754806257963515,3.2388539745913114,0.7398597979375106
17,0.0,0.7371335367928122,2.6441967876654964,0.8539926456506787,2.153193574873608,0.663758335369764,2.608715390733856,0.8409711888470068,3.33862590803572,0.7180102062433119,3.938745902192636,0.7952272727385377,3.033374730978334,0.736114762720804
18,0.0,0.7212857236629444,2.6944648012066352,0.8287817768857382,2.3797265250785564,0.6449778881075632,2.635229236275851,0.8279041080277227,3.4132717787706106,0.7447294612773253,4.0457159273579855,0.7725835099641186,3.0897095655728037,0.7326697069454371
19,0.0,0.7143949462455711,2.540052936470591,0.8177929531752208,2.2321531033399324,0.6586230349661434,2.4223324664944244,0.8418097215501017,3.2941522932012397,0.7376545461248617,4.0262666423145,0.8149559831876474,2.934171685938608,0.7308191177114272
20,0.0,0.6891302200788979,2.7358368735927563,0.7902992096399719,2.365913177621323,0.6595382093684273,2.5429799890757465,0.8264478615272882,3.327933986958037,0.7826506524635505,4.12495459346766,0.8088499708782526,2.9564183634985852,0.7507445872606222
21,0.0,0.694854080734552,2.988852417002711,0.8148045114179638,2.498594167551495,0.6582748993074495,2.666093528629709,0.7861928364129196,3.334244434416078,0.760752735804423,4.173203749505511,0.8437572226319655,3.130953450225647,0.7285910024438358
22,0.0,0.7030984987302824,2.956171021456278,0.7844650336712106,2.5063785969501886,0.6333786091232183,2.582688021920582,0.7787083257831414,3.2384807602052383,0.7994022197513615,4.271621066862647,0.8223885266407097,3.1740081052030824,0.7180423581109636
23,0.0,0.7122306995998636,2.9535054577721915,0.7668572844989209,2.59103227571671,0.632647977769691,2.6203507581900674,0.7804131440660292,3.1378088380308675,0.7879456932970399,4.340598190945606,0.841228397976484,3.207384217759696,0.7064602439561001
24,0.0,0.7348214856321432,3.0960364504565128,0.7536628308692043,2.499063663529654,0.646336390232968,2.542583374678749,0.7874239011953756,3.01613795422778,0.7867443459159666,4.1281891410818154,0.8141885984717868,3.105292719060653,0.7170755658057008
25,0.0,0.6983558458334919,3.2272112669493254,0.73169431367095,2.465384220253611,0.6340160950473154,2.487121960287798,0.7789731966409229,2.919505697266544,0.7797660691502978,4.061725611589026,0.7930527341737998,3.062871139462281,0.7139993815621564
26,0.0,0.7015124329425338,3.329387832562084,0.7147083609971638,2.3963827213051694,0.6031909015237048,2.492892071951321,0.7736336898639022,2.9532812813860403,0.7522573121228219,4.042818435045504,0.76848627086486,3.0966909485929683,0.7320396219728946
27,0.0,0.701557744586345,3.371179049305887,0.6929201380413049,2.393989064559271,0.6193124504233039,2.519417480140813,0.7642128637277289,2.9761331532474387,0.7469220265381346,4.018423514617886,0.7768927785464065,3.0041818537336766,0.7294749416764618
28,0.0,0.6877775968187964,3.3844988366829867,0.6834223031812953,2.334070927334114,0.6445427751552804,2.5389634244344172,0.7587964157034536,2.887421376384232,0.7376091165214267,4.052683470848393,0.8024012351325535,3.00755059143723,0.7179755534366229
29,0.0,0.7361238685387026,3.274427414553145,0.6728619516600596,2.2429576807545466,0.6171815452410051,2.408630158914054,0.7877519306535837,2.7249900079765794,0.7478426572219187,4.013563585302016,0.8222754629788092,2.97422399383197,0.7459051237630694
30,0.0,0.7700805927244146,3.3401339038670557,0.6814482246170473,2.058626528063698,0.6143892819639044,2.4300371430226484,0.7484728310211609,2.7567133148712237,0.7667719282184001,4.002180303694885,0.7867710611295765,2.8578685175256915,0.7058774358131928
31,0.0,0.7864669424681501,3.362117436557277,0.6483839419722897,2.0375923367958038,0.6429819649598828,2.4073734287203834,0.7700990025170547,2.8146865987687235,0.7775837289386156,4.057519965633098,0.7609915545898228,2.8676485888500522,0.6674926962967647
32,0.0,0.7440148504698224,3.352988769824627,0.6255857329993327,2.038793872346986,0.6706734330934082,2.3684914704637308,0.724427609641645,2.676288708122616,0.7643134595051507,3.9799956613774796,0.7666913810935869,2.8296344991958158,0.6517143605092047
33,0.0,0.7428218073941116,3.350398354380637,0.574170027934559,2.0549529466507614,0.6573742686659573,2.458807708032751,0.7514051045925225,2.5605336834642145,0.7723010567490325,4.047213787547431,0.7659426897750474,2.735526433891625,0.6580591150411209
34,0.0,0.7545917224731908,3.256330057404103,0.6066257785130035,1.945800728908754,0.6797134558774311,2.3502853987679337,0.7468970501786962,2.3771233920408683,0.7676439044057344,3.8991093318696137,0.7236772331257676,2.7625984058870756,0.6799036012872858
35,0.0,0.7600804534451745,3.232508590125228,0.621025716715904,1.9719737329409597,0.7271076520163715,2.3497291665834474,0.7617321952692641,2.2262333605290863,0.7620545485821295,3.8191037832980257,0.7409597975544534,2.807876257606054,0.6961536429466028
36,0.0,0.7473361368836469,3.311792346497324,0.645650508670032,1.9848148211853207,0.7807727328550401,2.3112777883866364,0.7764720648357042,2.2341884860146344,0.7897459047539035,3.7472387895836086,0.7437959908856276,2.8628517087685275,0.6992432729885187
37,0.0,0.7586807606145136,3.3120908041552752,0.6505055746671025,2.0498464159898617,0.7738442195121277,2.2903161633941274,0.7870378198473913,2.2159780989516307,0.8009705057410836,3.845421833702172,0.7310249106864177,2.941218845583986,0.712597277391827
38,0.0,0.7387299410155431,3.3397094160474445,0.6919842495022597,2.10805177439088,0.7808540722699071,2.284496085516256,0.7280463752627954,2.273941058287239,0.8061812095128947,3.92419272725504,0.7121785369000647,3.0153538841025025,0.726991776997202
39,0.0,0.7364429148218787,3.2886153975196244,0.662039539049518,2.15198736618256,0.7651246139672717,2.1986387846569393,0.7423973236643605,2.105210798612365,0.8210924945435499,3.877860377606453,0.6821023008780059,2.9601877264614878,0.7105259979706056
40,0.0,0.7469939708388009,3.203426934690736,0.6877629394082467,1.9621609372566127,0.7951395147558299,2.0668079831143196,0.7954861572375479,2.0003112572126653,0.8101779850559676,3.787586647538113,0.6914214280684068,2.790905107661498,0.6876794867793783
41,0.0,0.7294114594607111,3.2653065489139728,0.6898485966257797,1.9754133050694165,0.7935548348766989,2.15041795403366,0.8229260900876431,2.053199362260635,0.8310653175081469,3.9120641366304625,0.6756204386976997,2.927882289203044,0.6497736622488614
42,0.0,0.7311408694522806,3.2760705094071945,0.692468422326702,1.842040436100934,0.7793227393568193,2.042166158630298,0.8400150236596782,2.0849694260345615,0.8432623429452314,4.0464284921981815,0.6679440768476987,2.9742117525904277,0.6306684871854543
43,0.0,0.7665694185210303,3.3826703815433845,0.7215315781608196,1.9731640847985261,0.7992848762186916,1.9600380043057157,0.8560386151237445,2.0801624834311063,0.870726002452496,4.164511796824513,0.6919370410863274,3.0461090388698437,0.6606414771841665
44,0.0,0.7865467819735155,3.515623343389052,0.7341814834003845,2.0363338301648355,0.7975452586796948,2.1691788192597734,0.8284902100833067,2.0592470043187703,0.8954139009100515,4.279598309449764,0.7179408946609889,3.0768119811367,0.6545507033774358
45,0.0,0.7891753414456382,3.4195171628963017,0.7391287719003365,1.9277781394560378,0.804657775682978,2.0638670911799366,0.8267871527603079,1.9763907654253465,0.8584023468543881,4.202913093889396,0.7042937167114387,2.925672321484573,0.6435378563602191
46,0.0,0.749733809628485,3.472984677375905,0.7493931799429882,1.9251087870488988,0.8402081698561696,1.9948565359081023,0.8149687239943653,1.8945839965751254,0.8903276201553476,4.193698707577383,0.6966446915536043,3.0283712431822742,0.6617589592857731
47,0.0,0.7413325656452976,3.4249223634844554,0.7651557661201963,1.904414831420926,0.8659099709092276,2.0143039592403653,0.8172215868368252,1.9164094430714549,0.863614916665359,4.349723452204248,0.6603169031455624,3.050118734248656,0.6565852248404933
48,0.0,0.758408802986775,3.3752385886744847,0.7713559631228035,1.9910456559711527,0.8700397136970294,2.031449717162495,0.8035388771513857,1.7596723449181582,0.8640484569952048,4.294891876214606,0.6611858312896283,3.093686860823798,0.6615695429182656
49,0.0,0.7655234642485143,3.2494716528839547,0.7585548914776299,1.8905403211432628,0.9095725884941736,1.93840859160008,0.8125164979681776,1.721882802734033,0.8614230270341807,4.191871919362367,0.6842277333994145,3.026322790126031,0.6831460648253259
50,0.0,0.7724992282720495,3.244579102980172,0.7748691723330792,1.9640085967212464,0.9156358511925171,1.9333446555170006,0.800836457227574,1.8784006763067858,0.8585299285460712,4.253163188964596,0.6944357429426614,2.901371280344197,0.6845387839881342
51,0.0,0.7789308684863043,3.1704211926821593,0.7842498453212908,1.9250031216645063,0.9037227357569391,1.9314717284268426,0.7871448922734408,1.790523685599183,0.8854856395548844,4.371070716221983,0.7173253839139039,2.9562495369251636,0.6942331091332885
52,0.0,0.7563235857372135,3.1104613811062407,0.7612757696481371,2.0664020402672776,0.9108474967564143,1.9047984017379953,0.8085788478471618,1.7281874708854126,0.8964702070729778,4.324785183061312,0.7483951952612933,2.8741961216941725,0.7312878262485653
53,0.0,0.7544575287902251,3.0635229353033147,0.7562686498876064,2.0461579900867086,0.9279269769263452,1.8929101000257376,0.8205070078937393,1.675872569950723,0.9209113661188116,4.292162049370571,0.7401709524887619,2.9393911249093776,0.7688935277418062
54,0.0,0.7783716971475113,3.070473718696057,0.7786470216427954,2.0793460372318826,0.9062093846798945,1.9863667823308582,0.8166749687165712,1.6437299283402602,0.933286172903931,4.389378152125822,0.7366145457760925,2.9756266278030488,0.7897717949823941
55,0.0,0.8025907378111807,2.9810109622110623,0.7755711749699538,1.9975698950471568,0.910648165937191,1.9638685656362256,0.8248143900398663,1.6572684739677754,0.9072579857214856,4.251102644605542,0.729648101083213,2.955687811176592,0.8097736081685203
56,0.0,0.8359233010194042,2.8590006352207347,0.7737696675436907,2.008558290157829,0.9189757064545434,1.8474586321495288,0.8054080342164387,1.5890616265710023,0.9248825326502114,4.067546226298841,0.727643006863416,2.7869136454435584,0.7970573991188987
57,0.0,0.8058411697341445,2.8969774947755873,0.7614805114706116,2.0454963072958954,0.9102480384292343,1.825362768934582,0.7915547538855704,1.647380079298511,0.9126582182998321,3.9745154498228032,0.7475230684940755,2.7064145885915103,0.7857149670782028
58,0.0,0.7850393487586261,2.817361283759567,0.8031435942568124,2.0008159073355394,0.9237225500671482,1.8309895689642097,0.8050848280066127,1.6344813021379032,0.9273054421297289,3.9397777509943737,0.7445775924239499,2.6405631297323566,0.7702367436347307
59,0.0,0.7532296804367459,2.8772320784605263,0.7762464621502211,2.1107335473712183,0.8948186867496883,2.0240236889908623,0.809595491652573,1.5981085565394935,0.8752586280426357,3.8667615143564724,0.739149410723279,2.6867345090668096,0.7639087034673802
60,0.0,0.7752413131026935,2.8393273321529406,0.7876599563320428,2.047150192634092,0.8948936093690028,1.9373105508610067,0.7773010456218229,1.6430261624240003,0.8649614034030572,3.9813169013823604,0.7598036626028374,2.6639418273909,0.7593821782863813
61,0.0,0.7846664330666983,2.940231522014571,0.8057325157108052,2.2489044041399175,0.9152935576913617,1.8999164188518307,0.7718083591768579,1.7294050846431404,0.8600072471603036,4.062064442013355,0.7554622671285282,2.633871490805653,0.7426873268813966
62,0.0,0.7735114181394178,2.7787645236592624,0.8051200975980669,2.3063716560336154,0.9435627319114189,1.9891278538897197,0.8034712364590169,1.6630238069480612,0.8503122255383906,4.064034920888943,0.8087040589020824,2.6460089571097107,0.7430672719590244
63,0.0,0.77106886447561,2.8335319174471856,0.8366189305233307,2.2872114135071797,0.9402757302116658,2.068052760808442,0.7753544235311458,1.7716498877917175,0.865807500663694,4.2062883518769745,0.821262183350525,2.742956522937199,0.7397766675671158
64,0.0,0.7669761009699428,2.8125971872409252,0.8424866479069772,2.292629502925685,0.9269332455766626,2.030161330881441,0.7910164422285401,1.806144899012537,0.8213408561351223,4.196001055150813,0.8351952761638118,2.7616262552588573,0.7483940714681618
65,0.0,0.7599678703900007,2.773402853132218,0.86678989046831,2.120958860325427,0.9362822086674701,2.0576721208702224,0.8325085877488725,1.7858796398805197,0.8515425377404876,4.173440949635733,0.8047279883700488,2.897511322040664,0.7609729104339704
66,0.0,0.7481008588390272,2.7380671832036114,0.8736711175133398,2.1341268204467276,0.9194325591156034,2.0275249087831924,0.8186090638434057,1.7697155220463117,0.8711291755796295,4.090414546979851,0.790074039949387,2.8084901898366006,0.7685865542243623
67,0.0,0.7713920953706676,2.5613804648832463,0.9017599558063265,2.0092664460943546,0.9443355951788474,2.0820024179048744,0.8470729069744437,1.745063200610904,0.9192207237142688,4.1989177076664745,0.7848181443666984,2.8756719400837056,0.7553092718961347
68,0.0,0.7781133212227129,2.566535495318007,0.9050417672166485,2.096265955331088,0.923600838519039,2.330657560729776,0.8637096135666014,1.8694045728575226,0.9226394234058528,4.257825936899835,0.7689159618248097,2.939288592229186,0.7658712416707331
69,0.0,0.7958093119014464,2.5058734842477435,0.9011516441367545,2.103003205951822,0.9324959917052363,2.2258548815798775,0.8581707149449618,1.8386156540333047,0.927881272009743,4.135234881671391,0.7883035773211298,2.795305117621652,0.7306355975974128
70,0.0,0.8396807662186336,2.5313661358229638,0.9128276788479401,1.9577113468951026,0.9060562078818232,2.2139447780372734,0.8439068481312823,1.791655627091508,0.8732600351055833,4.132691393504249,0.7569933945545854,2.7467492212441016,0.6863365887462056
71,0.0,0.8612481370007932,2.5349241376252856,0.8726963800103525,1.95535328912867,0.8820982865769041,2.2077841463873966,0.8627106889390365,1.7744385259208215,0.892614299543974,4.186753792615363,0.78138328938679,2.6492242991196946,0.6805293047756408
72,0.0,0.8868251555063538,2.400007108478139,0.8839277236111368,1.9250041140619523,0.8582664603280267,2.195979577902502,0.8387960139608222,1.6422831348671991,0.8732186031064961,4.090222259507673,0.7832078260101858,2.601032638438493,0.6963789510547574
73,0.0,0.8888831521279691,2.3907710130149447,0.8760634989397109,2.038843702655754,0.8500281096361573,2.1561646970353223,0.8834866887100103,1.6283655906112493,0.8766946835432924,4.23015926432614,0.7934649381459947,2.649640143825419,0.6885449362729483
74,0.0,0.8699258103511641,2.284840065559603,0.8639680221214688,1.808501640082497,0.8596852420190528,1.9951551504087135,0.8656352435184559,1.513075185396282,0.879724351142326,4.144454107124293,0.804437916070421,2.5575084371351835,0.7259772205993021
75,0.0,0.8650106884817083,2.3954360590036465,0.8611845988930618,1.9157168606896278,0.8730252313741029,1.9244765584447663,0.8411555706522786,1.6089853591643397,0.8640645450132306,4.104608696411862,0.7852236040947016,2.5740814395755045,0.6863697733468173
76,0.0,0.8282441557782458,2.460826299257125,0.8116120654368743,2.0024336361591253,0.8516475087937596,2.018992748754137,0.7947613542158255,1.6685037463248378,0.8118098388182985,4.142859365232219,0.772317952751443,2.58977252638719,0.7044731114636382
77,0.0,0.8436501807001554,2.498782130869877,0.8503992871650785,1.9317487340816761,0.8231899296105215,2.0121996277248826,0.7753581974021698,1.5439672178461947,0.7625200949711252,3.9594118902474627,0.7413852381708695,2.5247029660561644,0.6683488150603659
78,0.0,0.8560599027694753,2.5347600716290337,0.8548481552046386,1.9316453991350429,0.8203152616664385,2.0337719726446934,0.7746769427379016,1.5745643422154139,0.8168250389063632,4.060215316607319,0.741643796864298,2.600897284835156,0.6671529513884763
79,0.0,0.845159069875122,2.449333295235366,0.8496035356660327,1.836993166913846,0.8556085803368456,2.1655755446109985,0.7888925783570273,1.5990209849169545,0.8583138222409721,4.0343637849465885,0.7641672731471127,2.670772940967023,0.6802509452156038
80,0.0,0.8467701444013556,2.322820734942603,0.8748430712559503,1.7016900040686203,0.8186114038183078,2.1830133747652845,0.7827542001959994,1.609938117194492,0.8602478974597905,3.9318997141442438,0.7741455143708221,2.6495664161011057,0.6968560360024283
81,0.0,0.8277013638621871,2.1732571229868007,0.8585229636415372,1.7803786959694534,0.84072637068019,2.164888191134903,0.7892177159145398,1.548157382398113,0.8654297393281034,4.033961281191356,0.7595584046241591,2.6688659283371408,0.7392720509787566
82,0.0,0.8137129679928105,2.0923937183804355,0.8602376532153072,1.6931392879109701,0.8118490637670139,2.037507064329109,0.7621379001490253,1.5632462595429217,0.8938677723137477,4.0779059223029925,0.7277138115852744,2.70100548934958,0.7302286910537661
83,0.0,0.8062467604919247,1.9969597311577694,0.899958957034001,1.6680153591198668,0.8119981308894169,1.9405878963577337,0.7929585357958326,1.5759124028194016,0.916991821367437,4.031956868534227,0.7605144027556454,2.66787570964539,0.7280620686113637
84,0.0,0.7962669264386283,1.8897552965035338,0.9236746833250349,1.6454384385924996,0.8170038636396618,1.9428660297988891,0.8124766972263121,1.5039865471528486,0.9455055510332383,4.02158425860388,0.7429542115248416,2.771179677142392,0.7668406358060558
85,0.0,0.8272599322756478,1.9726982283916392,0.8834636774047213,1.7435130562717056,0.8421101806067026,1.97524250374207,0.7940531308859339,1.552261738591401,0.9525705058430666,4.136773525051186,0.7163270847262777,2.857017863274301,0.7651521982045274
86,0.0,0.7875836641758038,2.1045553286293988,0.8553144048458705,1.7188079044906885,0.8372495533975209,1.8373236379832498,0.7645887788750706,1.543378641655334,0.9703809899657688,4.197276172546058,0.68306126040397,2.8481237692545633,0.7355879968866542
87,0.0,0.7751216536773349,2.157185949612604,0.8207978911403042,1.761790190964689,0.8110939760096446,1.9205912741849183,0.7942471125166519,1.6030330851821049,0.9823923422938663,4.215355478368377,0.6965176015165856,2.9215121615598676,0.7470133706731897
88,0.0,0.797013622587668,2.1779273546513487,0.8280919479968218,1.7365411718682253,0.7869456484937687,1.883122146766425,0.7836127219877049,1.5878013151254358,0.9758509219569462,4.251647622839236,0.7103517810501792,2.921389406942346,0.7003468959903979
89,0.0,0.8110186790448479,2.146453080724676,0.863621886599015,1.8236909008352455,0.79607030007483,1.9523845474744057,0.781084816507999,1.7346727220744391,0.9280417002471046,4.322197475939927,0.6970238813585931,3.050605850863498,0.6838038332392284
90,0.0,0.7960162271658913,2.031798541882978,0.8598865672542702,1.7881256569055708,0.7737142174322648,1.7921699388808072,0.7781075876501259,1.7846100652516093,0.9283750339044627,4.255378497576704,0.6859065982998995,2.944060650392533,0.6844993980444307
91,0.0,0.794192119749895,1.8985786876946769,0.8454828496528394,1.6921392450611634,0.7859298379284687,1.6833514065311874,0.7748300380771996,1.7614267510341328,0.941684391392637,4.177484493972877,0.6993740676022528,2.963823816122513,0.6860323090786352
92,0.0,0.7649977851777167,1.7726615881559837,0.8716243343358963,1.7568283974781345,0.7807622300014648,1.7468154966473044,0.7669119438488764,1.7417202297768775,0.9494391837958053,4.074020659960208,0.6891707592212112,3.0472622037410346,0.6707055370403681
93,0.0,0.7540038485596875,1.7836615831865323,0.876841095006426,1.836748634653393,0.7752093452642422,1.771984716213339,0.8053902964638096,1.646748206799188,0.9151664348904707,4.078847824733412,0.6797893727353194,3.0199744449053902,0.6522035620893601
94,0.0,0.7716593965246685,1.854043886406341,0.8966450247284403,1.8565299250341987,0.8039041166872384,1.8358939368996943,0.8269947510755554,1.8268433861192683,0.9243057981912172,4.056003811490839,0.7292605059593619,3.1471154619533053,0.6576005391282684
95,0.0,0.7674803470153965,1.7885910362272526,0.8928689925725779,1.735130009453865,0.7791953481164129,1.7556091585943463,0.8297518393423292,1.7917244321227344,0.9560532445437299,4.005251891880221,0.7523207079991834,3.141456223450291,0.7120870343695856
96,0.0,0.7644479102566775,1.879408086450674,0.8643241015554471,1.817462393123865,0.7587778373168766,1.814991319657988,0.8200288449679526,1.7927719889104559,0.9489498834779556,3.908862856538356,0.7629682769217452,3.215174447259102,0.6854079767879984
97,0.0,0.7975712176541958,1.9514388162671494,0.88540626994343,1.931939230734553,0.7898415078443901,1.9691321876921926,0.8354443402243673,1.8713601746347948,0.9529976550216436,4.0052173401152835,0.7660297546369359,3.3043885409947293,0.6952366441149219
98,0.0,0.8092054455312828,1.8366618577173632,0.8489123947025967,1.8389906922764823,0.763196911677834,2.0256112766152867,0.8103333150421675,1.8205218494790145,0.9326618943097934,3.8435132984114517,0.7605278343282508,3.2147104561260313,0.6978075750848247
99,0.0,0.8219110808035045,1.7252864411763902,0.8306729883176097,1.7373508538180609,0.7954194064387621,1.9917447643383603,0.822407003430452,1.837725049146492,0.9130915574997461,3.9394588916472237,0.7732431720871743,3.1837724874364994,0.6937037447543802
100,0.0,0.8221593201500698,1.6861070278279868,0.8395828229006937,1.5723942299747193,0.8297349838094255,1.9322041340583738,0.833663330987283,1.8035294673087634,0.9425136291312184,3.7885691563286628,0.778535472000166,3.0271698540774743,0.6656259012829816
101,0.0,0.7928389503785946,1.794879401968263,0.8198961755952278,1.6368863454387892,0.8413685524692351,2.0503152591140754,0.8226897085785843,1.8690819051932728,0.9470675673919139,3.999643779157328,0.7295299950410281,2.9598720994389573,0.6565448047701559
102,0.0,0.8121399372135505,1.646063769463744,0.8008983154360454,1.6855546339718295,0.8447435286929031,1.9265506562795913,0.8537355324020132,1.808409099289328,0.924164343674855,3.969814016626213,0.7334363474669191,2.8551525818027486,0.661011701155786
103,0.0,0.7995035918614898,1.6305489309789039,0.8172472825425051,1.673013785959263,0.8081103424604963,1.874248667574708,0.8544386199273308,1.8045158816680917,0.909644664349425,3.9745579995789733,0.6990789812523961,2.7876188620840097,0.6782855648894425
104,0.0,0.7987677810486572,1.6855932686502477,0.8622126164848546,1.6566631765941082,0.7932667655722799,2.0153322623557024,0.8610193128010943,1.6630573704243545,0.9192803485628097,3.8183745073133863,0.684994314561378,2.81599620664484,0.716009616519245
105,0.0,0.8016349314497222,1.638167787939075,0.8846808789366363,1.6274653204731564,0.779975383873423,1.7934536515047448,0.8641339259749925,1.6033700949203826,0.9262195817800106,3.7783378258128195,0.688818081619071,2.831876585980357,0.7545045063219655
106,0.0,0.780414439215405,1.7194633168374693,0.869432868293963,1.424734173041223,0.7848293440614099,1.742308286354266,0.8718226173610317,1.5963177008129534,0.9023861980639604,3.739560197077683,0.7217896927430962,2.8062781581515495,0.7143753146751688
107,0.0,0.7859111842379101,1.5821223697691096,0.8730015414216833,1.3032746018909478,0.7768428745830934,1.5979766884880746,0.8763738720679152,1.5200259307316664,0.9433552421099776,3.7284541773699225,0.6934089194796219,2.6325726500287097,0.7331059983341097
108,0.0,0.7751880952649627,1.582483209715278,0.8361271935197204,1.262672526317246,0.7645616095955179,1.5702067119469625,0.876750397730249,1.562138722273886,0.9037205751370648,3.8047541442483173,0.7307292589573723,2.6905961542566033,0.7278264408768464
109,0.0,0.772826011111375,1.5148210425898974,0.8419698716788995,1.267214504454742,0.7516148747811038,1.609547579213796,0.8760274242585367,1.5295479269695669,0.9292224412083814,3.7209987298234743,0.7383857767926353,2.700723461907863,0.7278526328233035
110,0.0,0.7724865062250594,1.6288512460232205,0.825701978174544,1.3541207463169656,0.7424931324663777,1.7101658982155037,0.8435269945127126,1.7104015958110743,0.9286480882360695,3.8728573183796016,0.7137972598721309,2.824138808024774,0.7361613787667202
111,0.0,0.7965292666363484,1.4431399675747372,0.8279482312798118,1.3432717486083412,0.7358045048824002,1.5778200776247147,0.8367316850978564,1.7074852823838143,0.9221995954625892,3.9328923557724025,0.7383319380482881,2.8320872349145993,0.7586369116186584
112,0.0,0.8360152013199428,1.477492893894187,0.8458528780291725,1.3835676506705923,0.735065547830312,1.5424603775545513,0.8364715137386972,1.8066782926069713,0.8978877146215194,3.8943292740413185,0.7231088441105832,2.80280312680776,0.7777906764265307
113,0.0,0.8063721846788225,1.4882836045047796,0.8891877181289854,1.507838577911226,0.7323327183091239,1.6028581859529538,0.8312737726509367,1.8465604633462824,0.9204458708607012,4.024973269714117,0.7222708949701359,2.8809212756654468,0.7853365385189884
114,0.0,0.8091245972298999,1.5356890902081375,0.8699327086056324,1.53813779704317,0.720561086456234,1.6025523673576458,0.8213507592405549,1.7915982631654863,0.9062556200386374,3.933460558127308,0.7245756779011095,2.862622994252739,0.7871166818029914
115,0.0,0.7827484668566055,1.6001924888796317,0.9231839504174137,1.4759770942619355,0.7569645126074682,1.6000178998526522,0.8079274734883666,1.808730744541247,0.8828070775578374,3.953569886929966,0.6973421597846755,2.83821146405824,0.7634712360357977
116,0.0,0.7774278817743326,1.7331763169147472,0.8979043768175862,1.5247632309895884,0.7684413725489211,1.623849186790462,0.7934099695682095,1.9428345931640507,0.8853229562861776,4.089350590544665,0.696723991065859,2.9190180099601086,0.7496916664432165
117,0.0,0.8062300264665295,1.5993579159925027,0.8889672604459476,1.3783584463521628,0.7343851799530043,1.6526427296498802,0.8432402967863462,1.7521719030784126,0.8957942390459787,4.038749377644045,0.6983539035732023,2.8345346705025563,0.7389410764640696
118,0.0,0.817997244710068,1.6206275090086386,0.858818054436816,1.4517818324861835,0.7441397136624633,1.7276723028387373,0.7963350956943168,1.8297947127705747,0.8809451690671132,4.053132132187333,0.6918816552625033,2.8922896649907592,0.7223593749753986
119,0.0,0.8179387910427016,1.5586616811846916,0.8714824602446126,1.3586636492375597,0.7297669786268802,1.6202366110164022,0.7742155033761353,1.6429513953396615,0.8661168333546516,3.954928918968591,0.705638949458083,2.8984114677224504,0.7329102651184235
120,0.0,0.8231623329651165,1.5700962822969942,0.8802211930585179,1.4132749766215014,0.7239719949496207,1.696841411453228,0.798052917267965,1.770384717344161,0.8821331615820197,3.924953719379431,0.7039577180856725,2.8524603209502075,0.7473769492924836
121,0.0,0.8057837517256652,1.744377423298065,0.8721812085697814,1.5007113251132012,0.7427021213207753,1.7796618856925157,0.7842706373581718,1.8306123994559016,0.8467509765493875,4.049016039749176,0.7079883356216038,2.8787112119321137,0.7539813813678445
122,0.0,0.781894919314785,1.661110450199022,0.9012380391160725,1.3627332695249486,0.75467226075025,1.7364987740463391,0.760070132337314,1.623428851817998,0.864754571623263,3.997099051158873,0.7139232504790243,2.6701023984312044,0.7405461295455233
123,0.0,0.7812569419275274,1.6236063282560522,0.916147892576293,1.272583019495535,0.7634441122212013,1.852776588949407,0.7641908810255336,1.6428713512515891,0.8821171589818716,3.955798376812222,0.7355350581980682,2.6782583124342416,0.766072554766964
124,0.0,0.7874494189708834,1.5879610800458224,0.9204981054912054,1.294932409853672,0.7678339532041256,1.8244104685159925,0.7593739891077591,1.5689203699725773,0.8620743010918411,4.006334692977152,0.7425300203910037,2.718622481190817,0.781143444235899
125,0.0,0.7995215432975805,1.7268634335797017,0.9272795252121011,1.2869422457913835,0.7310821430315801,1.8909801908951636,0.7810105357570565,1.5858483329753206,0.8599016752100936,4.102628146756352,0.7068700180293984,2.752010233071733,0.7635051645362648
126,0.0,0.8029479055465384,1.706309397914044,0.8919200512786574,1.323588790443015,0.7153985866630942,1.845364479497956,0.7486972907942541,1.5672858073701015,0.8511091693195554,4.121489178234572,0.7337744587942532,2.756649209764557,0.7660648655141185
127,0.0,0.7933015120058988,1.5038869196610989,0.89393238938034,1.2097352960140952,0.7245795464059555,1.8148741853943164,0.732799250266614,1.6981779958638548,0.8568891492352408,4.062645645026496,0.7608412911066775,2.715058134941952,0.7673751500039102
128,0.0,0.7771379706087073,1.522992073848826,0.8466702495296505,1.252710227951141,0.7268777019292285,2.0048967668548734,0.7191700187529417,1.6308940424313079,0.8225217426230353,4.0449856959084585,0.7387794295824108,2.7264923214477506,0.7526029816961883
129,0.0,0.7388735627941769,1.526245943387032,0.8593567050076586,1.4467015128483425,0.724864213967101,2.0205624747847892,0.7394501739465211,1.571310792034346,0.8215561451471919,4.0278178955483845,0.7307529856796998,2.8139546277645238,0.7417991392549945
130,0.0,0.7539731717812173,1.491562118279095,0.8358506811923799,1.347301361563506,0.7118495254954689,1.9812708426909182,0.7426618662551154,1.4991474051386007,0.8334842939770736,3.8982814906089303,0.7398809384093965,2.6721568572957537,0.7303374452267841
131,0.0,0.7498018517731537,1.4796666756819619,0.807049686163659,1.308901225407162,0.6821274515972552,1.8309299122679832,0.720543140372459,1.4273872800093592,0.7919696690565791,3.9397548800095805,0.7176109972148828,2.691760402335415,0.738593208301575
132,0.0,0.7436185984701875,1.42695923888299,0.7932569643885317,1.236746487481824,0.7074318481464266,1.7736269210411848,0.7412879367698094,1.3664454750853388,0.751111966956322,3.8600586227778493,0.7089410729583931,2.4513397467172524,0.7531776031553936
133,0.0,0.7184795079863544,1.5041110073023773,0.765602180608574,1.1884087618105674,0.7252099823846345,1.8713657673986042,0.7722199149669078,1.4362124660383415,0.7512339893747891,4.007288914346216,0.7067040248907334,2.514585002814762,0.7444873522159464
134,0.0,0.7107912482750635,1.4254699065721503,0.7624589439772501,1.1253509625525915,0.7506427250972657,1.7868714983510579,0.8027467606705754,1.438145065588369,0.7652123184648634,3.8141361767577564,0.7131194963270828,2.4762649640717562,0.7302657387073299
135,0.0,0.7149827363721678,1.1654883005303205,0.7778753319702091,1.1677712509127076,0.7726161521936333,1.7761005023620946,0.7885584204847202,1.3515797897987483,0.7489798561534063,3.6487264052358164,0.701443110141447,2.307665390741491,0.7310075638793516
136,0.0,0.7333430514099546,1.412592547400358,0.7957855082573038,1.2153264335137486,0.7803640503120202,1.8142981444335788,0.7881384793294638,1.454480272357337,0.7564928001165886,3.827385303173781,0.7188696163298264,2.420352697821194,0.7140112848280399
137,0.0,0.7220251779970319,1.2615909849680094,0.8256644321822272,1.272366097854679,0.7716880676383103,1.8211475607594494,0.7858997084193329,1.4629907066600651,0.7434912019667931,3.8914644651640913,0.7093151824548719,2.42736588957753,0.7029521252550269
138,0.0,0.7643490048935507,1.2809126557019788,0.8643493568459863,1.3379794880692089,0.7869013679974941,1.8561904969911964,0.7786654577227451,1.484481635994058,0.7845487495471745,3.954549557109214,0.6934610750623543,2.362034685235159,0.6936670383058103
139,0.0,0.7349403251380671,1.4670644670548576,0.8283799071900915,1.4126838469545966,0.8043342127781972,2.0820968319074673,0.7886950644746717,1.698605780086961,0.7894538629697249,4.074653062936761,0.6999469079758431,2.5570081397885716,0.6998770674865675
140,0.0,0.7202161525944728,1.4735357126570605,0.7893703472894029,1.53176700072067,0.8112354878249503,2.0735809948705572,0.7437194517026381,1.6454782790013347,0.7805743547034971,4.144279295104614,0.7023443231892643,2.6482050181174017,0.7092401165073431
141,0.0,0.7184715238030506,1.3516906029298177,0.7971402123417144,1.5967556852639966,0.8101883575138131,2.091530587691196,0.7240923305656989,1.7054781434088966,0.7979290578664393,4.038535211748005,0.6604720686529985,2.6669160547671993,0.6658615939290857
142,0.0,0.7414663169946376,1.2288969272522259,0.7932586607969921,1.507513193660671,0.8071785611493243,1.8231190673836224,0.7305646715052707,1.7151695598372463,0.8255779259840973,4.056755536727046,0.6621343787937702,2.7351006031366403,0.7344800052313334
143,0.0,0.7205279132658426,1.1880656960654683,0.786904672908006,1.2762111050638332,0.7893220525556436,1.8220233144914104,0.7476512629007384,1.6138233730842906,0.7602152778103303,4.083566136900501,0.6918078055127314,2.7966397735922044,0.6959574053120361
144,0.0,0.719225660019997,1.2278291264589107,0.8119920727398976,1.3404453791728344,0.7975934562601137,1.836734059965341,0.7910579475232355,1.882461035775858,0.8037936985349012,4.171089523210441,0.6718757750970672,2.8060819500791325,0.6723779412938642
145,0.0,0.722529434536631,1.243783906120715,0.8266016693859634,1.3669454566401669,0.826790508418455,1.8894037308918818,0.7388061740973331,1.9566057014290408,0.7952280977107552,4.2379251862740155,0.6920629970963315,2.936580678148143,0.6865710201783863
146,0.0,0.7102868529732366,1.3557224385855697,0.8531777371635897,1.3324270648223013,0.8150668713398191,1.8290087424180825,0.7213960028153322,1.9448505159015248,0.788591810869633,4.268131898415845,0.6800838051699569,2.892989533410258,0.6972616054368889
147,0.0,0.7681896497249684,1.3455286562654756,0.8395574381120409,1.313781281416997,0.8028091582001727,1.7698786374070465,0.7174825774639929,1.880626233542138,0.7963257846745302,4.149527170112723,0.7031643036127707,2.9437013492999995,0.6935202849142725
148,0.0,0.7967475543840078,1.2649119444850747,0.8362627163398055,1.3659862301983772,0.8096203281290902,1.8383523121278778,0.7130401972499175,1.812388225572537,0.8133105509730508,4.074642914639917,0.7075723578409924,2.7181096759084618,0.7005902776504129
149,0.0,0.7958878109967135,1.1717392115750265,0.8210462676760291,1.3195145302554572,0.8193380516121404,1.6985493886073932,0.7148699637337299,1.808017095322974,0.8152843121679131,4.015284007791301,0.7339122928963469,2.488585631394539,0.7157019595133022
150,0.0,0.812696491819118,1.1287383673406133,0.8448317587937396,1.1991192310760717,0.7928264847586292,1.8104575266697367,0.7225737440941465,1.7704246165599073,0.8261201752068213,3.9893148377814107,0.742449148390999,2.5361501451781585,0.7229999564757319
151,0.0,0.828496107485923,1.2300652998373174,0.8536501185609088,1.2865542310453861,0.8375441487089192,1.7941833124642983,0.717429035354745,1.7742160010577699,0.8194182016762598,3.9932272001571114,0.7607949423947266,2.5961758998911115,0.7459336467480733
152,0.0,0.8253107408136791,1.194979539084354,0.8528042994660606,1.3158695771716218,0.8029553919814248,1.7820303658332506,0.7436457822752088,1.7299420932596874,0.8262585782236129,3.95477217244909,0.7910587970226743,2.6363429252866126,0.7554372839480281
153,0.0,0.8072373494873002,1.1251938928682215,0.858740889838361,1.3318303117621433,0.8078734699687248,1.6925111754037694,0.7100254347376943,1.6690286531644816,0.8152400082422899,3.8910911090503326,0.7591810218440684,2.651701709681035,0.746175756370518
154,0.0,0.7996778128138166,0.9788891189660163,0.8299506366709447,1.2133295882782384,0.7999409255465376,1.5204377501710908,0.6811317203555977,1.516281941694185,0.8206086800080061,3.7915012289145373,0.769261107923451,2.578644615636005,0.7628894817276284
155,0.0,0.8320055230253289,1.0190355916847977,0.8430524319833045,1.3599427832965638,0.8120100900693838,1.544336282846281,0.6932992818427273,1.5958014398324565,0.8193951247674724,3.997642644484614,0.7459090201878978,2.593139384841635,0.7834136721558566
156,0.0,0.7894582859882401,0.9355374171317052,0.8690571107392218,1.4507731203515313,0.8581379114304454,1.4839565007155144,0.6758596137353994,1.771451295849218,0.8106102133894578,4.0390299184977,0.7822085596375563,2.7339939078959397,0.8240342800477973
157,0.0,0.7750070511090237,0.9789282908031431,0.8448040008416184,1.3794535006240594,0.8544145143130185,1.4506016198747211,0.6662878767865517,1.8871161662642884,0.8308963890585854,4.081642311263302,0.7683667970042304,2.7946375940294104,0.8059043541710131
158,0.0,0.7735911515722445,0.9872923847997619,0.8294035100956216,1.4536850736385851,0.8971039176670488,1.383669150194951,0.6743024362863983,1.9859345496378609,0.8071657381345623,4.062870387829292,0.7543145629253672,2.896202296164944,0.7927009145727121
159,0.0,0.7222703637971867,1.0726562232428591,0.7868893432371847,1.5678873355054925,0.9012855056739667,1.4374899274831385,0.6642338209702167,2.107812633135616,0.810961859261113,3.980458733661738,0.6877520897671396,2.9507312973176703,0.7937484505325985
160,0.0,0.7588566383053524,1.1109598316878113,0.8035037609865996,1.4655209096472568,0.8918952636142683,1.4601486270425248,0.6801828768016063,2.133991369822052,0.8006457636687622,3.9920290141417247,0.7090166990178173,3.0113366291243686,0.8104362662527823
161,0.0,0.7528401870056088,1.1457623100574743,0.8082464060530229,1.4111772802209863,0.9102211311218319,1.566245302799807,0.6603393560157195,2.022083771301382,0.7898688626962692,3.8252438050352353,0.7008169036205375,2.933036043135001,0.7962091420191953
162,0.0,0.7739562848581681,1.1916906944363568,0.7909865414513392,1.46686109066043,0.9116293495341826,1.5939784648275221,0.6727282257231417,1.9340500095558681,0.807743821555809,3.7540901937624938,0.6717295694531968,2.9064462849753596,0.7753063995607236
163,0.0,0.7786454527502661,1.2206416249927123,0.7793115945524687,1.4890957508251574,0.9132183655125,1.6430829260370707,0.7027605123625481,1.8031911624464314,0.8218515833458346,3.8397665590016246,0.6495481659906361,2.8509031949393524,0.7385833542730851
164,0.0,0.7859618217957782,1.2884090009549851,0.7902976286508285,1.4750069449734085,0.9167494714702896,1.7797215565102888,0.7241770452415593,1.8107112769710199,0.8084933266317605,3.8484452877168422,0.6344880381651865,3.050040567753115,0.7561272038949941
165,0.0,0.7599801674352397,1.3948781008594864,0.8044909346659971,1.4904008658606855,0.8349380638939238,1.8020717085515727,0.7051523662066662,1.7837109185046884,0.7752969435932683,3.9361038358682414,0.6242142334687152,3.0611557417470365,0.7481849717809439
166,0.0,0.7900798055713204,1.3716841369273816,0.8080128582280056,1.282780010043851,0.801516228253998,1.6094891530810251,0.7136368863098246,1.6725098266542204,0.789489767672429,3.9453149907429506,0.6460143910850398,2.8012901675723363,0.7183310031914586
167,0.0,0.7699662675573499,1.439131877080797,0.8031983076950485,1.1988397013471541,0.8166018517600424,1.6710156223883068,0.739140595477946,1.6452842286041864,0.8031305877093912,3.8731911839763526,0.624371478278776,2.8406442277381743,0.73053004139375
168,0.0,0.7436567421049333,1.4748533047573353,0.802011823302314,1.2844518850585835,0.8229697713778406,1.6724886755340904,0.7303728705111249,1.9144181134360672,0.8039539582375388,3.9332805271171765,0.6133932926965091,2.9692013434258904,0.7306293788244344
169,0.0,0.7406873240769012,1.4613272050508321,0.8022853511500937,1.2567974657834995,0.8438850267313763,1.7829913464422198,0.778210646554295,1.8747247636309226,0.8033417373457352,3.9353186282516077,0.5916234967915543,2.8633858244679224,0.7416148696012361
170,0.0,0.7143710458841124,1.4532614076226729,0.799856430133391,1.419737719205152,0.8529476501884026,1.865056057951847,0.7714271505530915,1.9365007488062957,0.8013509107421899,4.170530611580297,0.6234132001237448,2.917534934328817,0.7304833637500703
171,0.0,0.7353067835205412,1.3505052668604023,0.7914371558932906,1.3399462549769439,0.8172540474310687,1.7568281444643468,0.7599216891576289,1.934277597002584,0.7830027743366911,4.174899858114568,0.6250030963690273,2.7990299024343948,0.7071835535229881
172,0.0,0.7233752001567133,1.4989293555589818,0.7632562940585474,1.4170900910176982,0.7912164813126834,1.857567637710222,0.7482220003994311,2.047469837302323,0.8115935845076777,4.160637564610806,0.6657207755558896,2.839717681421728,0.6998911849820356
173,0.0,0.7074519086843591,1.3796294969261567,0.7802292693095076,1.4040203126851658,0.7943343285831436,1.8998054893238177,0.7572820162885523,1.8501151612644051,0.8235792872844312,4.182917654303573,0.6850572760780804,2.7759097594333966,0.7103419361062404
174,0.0,0.7190387988854887,1.4445988549258537,0.7711947090590856,1.3680336660320442,0.8014661579434572,1.8993680173145187,0.7653425995899947,1.8477028759072063,0.843425278938187,4.130428965796302,0.6948778209620496,2.7631364757977614,0.7293787201299875
175,0.0,0.7093755320625095,1.3814766617409582,0.7690656325525486,1.4057564532749893,0.8098427555456091,1.86770429250614,0.8016330443905082,1.8177456652395456,0.8159800576983739,3.9503083769089713,0.6544529833392926,2.822380520525666,0.755329162337661
176,0.0,0.7464426807524008,1.2850151494130166,0.7461789551421324,1.4103508079474807,0.8208943344124018,1.850216170947835,0.8426029281920153,1.5397226371771282,0.7722855880619348,3.9142636930642247,0.6726026215330548,2.807141699242333,0.7419821503072944
177,0.0,0.7491321078077094,1.468453634471718,0.7697612834781722,1.5399318809988927,0.8409943571771433,1.916080707699205,0.8692203670329148,1.6668919119209633,0.7837561744716729,3.950892708373196,0.6509158934033223,2.859440606241183,0.7496241149423108
178,0.0,0.7915854183332386,1.4828344248706955,0.782904562197235,1.6307140775143871,0.8458776743622913,1.970625713852364,0.8457389997789607,1.8221296438057912,0.7848739448458204,4.094428822151258,0.6681303615832868,2.8687050071555227,0.7591012688393367
179,0.0,0.7898506709061147,1.5090871362297804,0.8166514352019754,1.589997285147561,0.8791731592848291,1.890667757851741,0.8483099586259083,1.8378289871175184,0.8085616251542911,4.171329786089974,0.668157765974494,2.950622967978429,0.7573712838877219
180,0.0,0.7714544138497949,1.5627584226068052,0.8019001367262384,1.528759095094344,0.890993715917026,1.9157279051434948,0.8601944784909351,1.7973783960980718,0.820193610136398,4.018279115173286,0.6463037696574093,2.9886937481036675,0.7090208009421817
181,0.0,0.7529748531224866,1.5595141188076553,0.7910909537785512,1.6337939548156832,0.8533037063446339,2.0233797300137546,0.8727012039647992,1.8192244026421065,0.8106183872387612,4.04258120365596,0.6298534497801099,2.98696668098561,0.7078738532717251
182,0.0,0.7394942724700437,1.5249273223115125,0.7723866259076214,1.6703276362571877,0.8267755522646898,1.9467756031662269,0.8772132759041674,1.8965773469932827,0.7926886291136217,3.9441023140595917,0.6694325367628163,3.0641077051947363,0.690557950199695
183,0.0,0.7316612668914401,1.5653638208495941,0.8070454815887512,1.7932825649391617,0.8552071954662498,1.9476941966957604,0.8657978434434352,1.9049934584478052,0.771509141463933,3.915377467269021,0.7012462932880538,3.098318473136807,0.693716295263462
184,0.0,0.7129311099201212,1.599599746456942,0.8062594099778598,1.7747350776760165,0.9002493953088656,1.9156401616415621,0.8908695804581527,1.965883343372255,0.7681182407369602,4.001734335926734,0.7203949240465584,3.205152010438507,0.6527946267595225
185,0.0,0.7532177872284814,1.5657943871958615,0.8060726351430311,1.6170338776007185,0.8824398141562141,1.9177630685543292,0.8509968956409303,1.946581932111954,0.808876373266554,4.021646286949448,0.6910928233637146,3.203088347856191,0.679440014985594
186,0.0,0.7353748347284476,1.634251102322434,0.804973473395443,1.7057304898406542,0.8906812855383095,2.048028300160439,0.8533996883116174,1.9899752773623014,0.8317976342911967,4.066911658254501,0.6798210457632029,3.2067079746090386,0.6859610596623459
187,0.0,0.7373531418615548,1.6528436843978724,0.798739150013262,1.7973066716258117,0.8913634028297955,2.174737008605934,0.8567296660634937,2.0134977496260653,0.8151803478860672,4.234628184736739,0.6796502311493747,3.196472561763514,0.6620210384010046
188,0.0,0.747133352225161,1.5435385467273193,0.8276878073025852,1.7286536967709267,0.8757427935044756,2.0853710000530263,0.8580912473099332,1.9394664362019185,0.8083891333990278,4.175036135493837,0.7082583697047413,3.1763899209717756,0.6383026657721657
189,0.0,0.7450377387108482,1.5788031535930571,0.8564141803615576,1.5811898655553769,0.8666301249146408,2.1129246692785024,0.8314440532537534,1.89859363873558,0.8233042524793136,4.178349445021379,0.6957456965144615,3.0997109288746074,0.6303980758546928
190,0.0,0.7215049706663771,1.6103405305414356,0.8513316854075558,1.7133354943844488,0.8305155902694278,2.1822783561968,0.8236551426375088,1.8579427364004815,0.7981282321664243,4.168743731288465,0.7160218586100164,3.0491213744486743,0.6493389798409364
191,0.0,0.7462390708936305,1.4479126313334518,0.8493847837496076,1.551109637253699,0.8072539196101606,2.0684635975002053,0.8184987740227717,1.760736924298893,0.7932776623048143,4.018423204313471,0.6834023007559882,2.947323852388429,0.6350262572360901
192,0.0,0.7288673973029425,1.449155983584724,0.8034223437935893,1.5348594427590925,0.7769084133866944,2.1029610839040203,0.8633898511681768,1.85753861648438,0.8118082604797118,4.0272516531128915,0.6460800104778819,3.0581822363803575,0.6099381089819197
193,0.0,0.7172236997232402,1.5489711544570142,0.820529497732818,1.5618265754062648,0.7783978208200372,2.0520995908982407,0.8720650150563656,1.8916062932974924,0.8184782851897348,4.061128026263141,0.6654823383022389,3.0239909358192456,0.626898091488969
194,0.0,0.7165396624516011,1.472811731319002,0.7974025661077013,1.5642200717117838,0.8060947707933984,1.9844734779622506,0.8689599490323047,1.8496302793523505,0.7994655171939105,3.952135223636823,0.6730641388771216,2.9735487653142343,0.6370765395458192
195,0.0,0.7154916225348625,1.4480028658794097,0.8027306706366322,1.542771910694448,0.7926355525736273,1.7945284378583395,0.8196512172370783,1.628551866801729,0.8054327148223352,3.849515547426982,0.6642103188926601,2.789146965705889,0.6419834122176677
196,0.0,0.7140507485807315,1.5571618100606983,0.7883235229420503,1.690780104240389,0.7797029381774304,1.868590209457114,0.8202922160015499,1.8166374493523243,0.7762827965918604,4.067239377299675,0.6869276784914513,2.982775346058375,0.6657627254990904
197,0.0,0.708468558348564,1.505878705977711,0.7772547499931762,1.564096709200971,0.7662876058555655,1.775191188511407,0.8290080229341759,1.7602367813401685,0.7994870273266836,3.8836662088004736,0.6903704907234992,2.9405262729910007,0.6465684047005253
198,0.0,0.741153787414764,1.5701731430722425,0.7883465902368382,1.496972422896249,0.7538487835716973,1.710024377352564,0.8194537165255524,1.7477723339753837,0.7952109694960794,3.857141895612731,0.6979624715863257,3.028538261076516,0.6721790679013078
199,0.0,0.7367942367031737,1.5182919826111636,0.7810731782018642,1.591997488298933,0.8031751551626803,1.6989411703865436,0.8188581448101918,1.6226335621163095,0.7864597209718621,3.9490269368206867,0.7389085035333197,3.0481305888150168,0.6812399974892249
200,0.0,0.7111879132812461,1.5450350920423652,0.8197121875343919,1.542825431776734,0.7952945267759048,1.7359278225786596,0.8143111629501729,1.6041817443662154,0.7887831125471968,3.9687680892924675,0.730741268374448,3.0823606068565965,0.6801270699702852
201,0.0,0.719531072889329,1.4738477366842915,0.8279594875218388,1.4290282732144597,0.7781706231374491,1.739273501859266,0.8275475082968677,1.4926651083911402,0.7646644027856794,3.8185712803632264,0.700300617428632,3.0310799307863228,0.7046932955744452
202,0.0,0.6994801720687728,1.4803614245543173,0.8333972937313162,1.3896246766622298,0.780508903758818,1.7548769209041026,0.8338288633259902,1.493125520628947,0.7562327409704526,3.8634772292499804,0.7137445721439932,2.9107465530923022,0.6801173056923102
203,0.0,0.6897231064434935,1.4720852820988775,0.831351405638801,1.36445143976524,0.7874512167262993,1.7882876903521527,0.8569729026761922,1.490789122412199,0.7590275991596663,3.809345660171136,0.6880766326800333,2.9759142054753767,0.7052966856950672
204,0.0,0.6858304549099012,1.3067559846582277,0.8127402146705582,1.4795016804040984,0.7953511294830805,1.6451881520861633,0.888337091685882,1.439844056324823,0.7684767800782706,3.6565349403078677,0.6808622765457554,2.834707400312457,0.6990111405215703
205,0.0,0.694182653020177,1.4376588477308694,0.806205177223574,1.5806876662098475,0.8137397858458066,1.5317562599544772,0.8860191255273318,1.4747350353077309,0.7812753684618713,3.5957168308924636,0.6716871833292057,2.8657697372042925,0.6997390878854894
206,0.0,0.7190136499470235,1.4040414244962385,0.8247577832138637,1.4873865918965485,0.8005160788075434,1.5221237108820986,0.9024717351980456,1.4742738394692587,0.7967434626610181,3.689003609341679,0.7086795319277174,2.7515512250223217,0.6923052104280457
207,0.0,0.7081233499923053,1.3819357435850677,0.8208451997496091,1.465554855783818,0.8027613845286468,1.5374813397938851,0.907059107592269,1.5834410709069537,0.8149155727854959,3.711337863792121,0.6722432560974986,2.6816430255970083,0.6867019542946392
208,0.0,0.71783976668585,1.4030906307650355,0.8101823918139306,1.4870324471285201,0.7992360652134027,1.4522647442760501,0.8990703167411211,1.6336138868931833,0.7959122821184755,3.7708325389513746,0.6761203422257847,2.6248079538065525,0.682643617559333
209,0.0,0.6916483666649789,1.4423007984577616,0.7777682691825838,1.5264876639541285,0.8156954302712813,1.4985698083099734,0.9209970008139178,1.6757355751269465,0.7943874980859831,3.8496692850562333,0.682879978201876,2.645513312272044,0.6583286501771248
210,0.0,0.6960509598549929,1.2192461032273734,0.7813719623890617,1.4439081283279478,0.7867995674444962,1.5602620582482132,0.8790273085818322,1.572507402229629,0.751760974146645,3.7986069719352287,0.6999313076582323,2.6413189041217713,0.6572457097604372
211,0.0,0.6989484326366033,1.2116361082892446,0.7984083143402702,1.304384238572073,0.751834549065674,1.4381473908849252,0.8404216909138386,1.4657758927758984,0.743391270443856,3.7522701208955525,0.7034353137400453,2.4715716290942034,0.6704838597853449
212,0.0,0.6983962311849041,1.2657340359218558,0.7960865770329433,1.3179181224071712,0.7609583318735154,1.608341113334891,0.8200467659074423,1.4730321496521555,0.7432607434850776,3.918616185729068,0.7351873315015739,2.623356773877081,0.6809446497187792
213,0.0,0.6967037250051898,1.4447721707912144,0.8398243648782969,1.3649432332433769,0.7523208407474405,1.7282316173860188,0.8130984510078428,1.606428165456169,0.7540849519131774,4.137984567156167,0.7675939614570366,2.577724173412463,0.6795284604976232
214,0.0,0.7194512629090248,1.4723249537120857,0.8445952239725008,1.378985063765196,0.7620934901578253,1.820380763339724,0.7872320435278001,1.7273261181413204,0.7718632575711274,4.198781495055933,0.7622447263720845,2.6862740637635163,0.6622602062332885
215,0.0,0.716468367156175,1.4018024583408781,0.8622488237371357,1.3102842496963625,0.7793672770792277,1.78822961008267,0.7495029530366477,1.7562635063271799,0.7608695829330953,4.035071807088791,0.7676394340179281,2.671437426617924,0.6482717471238943
216,0.0,0.6916238574982773,1.3730499048144829,0.8384074297541374,1.3831042862651977,0.7610417161167679,1.8368651106128695,0.7604743957639534,1.722245617232936,0.7425598802800611,4.085969241764534,0.7766567031817966,2.797495222417677,0.6539622655504843
217,0.0,0.7044829221825086,1.2995295297176632,0.8547456802328119,1.217797703792531,0.789245577346247,1.7724462918592891,0.7231854107663951,1.6099910555096528,0.7324972675963655,4.178608471434245,0.7712959073253719,2.7256418540220757,0.6821051302557922
218,0.0,0.7266894797422707,1.4011319613612727,0.8692497622860501,1.3070956257209652,0.8094446333610238,1.7777955088271966,0.7352730041361001,1.6220581038048287,0.7478365192299778,4.222772239675429,0.7772994999183466,2.76010613015832,0.6911166808140387
219,0.0,0.7216133431684149,1.3512195344559075,0.8653740295982705,1.1216814477642458,0.8001604732977299,1.664750573329087,0.6908116160322336,1.4138938318858827,0.7621368651261559,3.962915784938648,0.7644204015177707,2.657986286373255,0.6877592416444952
220,0.0,0.7050484599608712,1.3227014271641657,0.872328539035704,1.031647918372446,0.8016860642067406,1.5993885929192615,0.6996926432931636,1.4230129102357623,0.8179177907210918,3.8533257449063356,0.7411584890016338,2.5926584269667075,0.6965478428456281
221,0.0,0.7342033069929859,1.3203428229092857,0.881454736372493,1.054792357304425,0.7862302936927819,1.4964305028581002,0.6762659765159824,1.4685054653660252,0.8659183911575347,3.828270862723379,0.7614520952125559,2.566062584270032,0.7356170349256951
222,0.0,0.7332914564892942,1.1701777713875785,0.908224204798272,0.978285429266279,0.774133218746979,1.3113805294953629,0.6691313527059383,1.3525595342140306,0.8187883490331453,3.639964545681803,0.7506658862571847,2.4996524796891784,0.732435330663241
223,0.0,0.7572215636455422,1.2334038404026764,0.9349874503579311,0.9693284248011977,0.7595084234032686,1.3806770919304512,0.6574627364599346,1.4558312731003333,0.8597415390934502,3.7941080911136353,0.72315246825362,2.5964072317202636,0.7194518409074818
224,0.0,0.7707016028250485,1.448472687131634,0.9287467056225222,1.055844043859537,0.769692877031597,1.4675963058143289,0.6628599811226413,1.578778915021065,0.8486180975895923,3.9196834358484196,0.7470453848861004,2.6930988162405463,0.7262510420273125
225,0.0,0.7867193681656115,1.3915069568800114,0.9255224931575811,1.0793950240889671,0.7868359568065927,1.429592829079045,0.6873639121442644,1.521816408134331,0.8165572603276663,3.9282250922635775,0.7107296704502685,2.6234620115395657,0.7351430926057217
226,0.0,0.7967144398668704,1.46596318426894,0.8945001565645992,1.1371839832185344,0.7357760153459713,1.432095853863455,0.683386738812788,1.656140921167065,0.8245895614641875,3.9841610445756928,0.7294426536176022,2.649206579616383,0.7120026113108213
227,0.0,0.7818992495437085,1.6323184043035823,0.8843270000938505,1.2299832772043793,0.7477725731641298,1.6264139607848023,0.7038619328232792,1.7009229828965111,0.823339926272786,4.110966478579655,0.7307746526615684,2.8091266908855133,0.7329382885592066
228,0.0,0.8030296619235224,1.5921396407963009,0.8903196474664465,1.2072934110224018,0.7584383752984747,1.5050825647063206,0.699741736201898,1.6369576076837866,0.8290617641097001,3.9975959845678446,0.713090916417531,2.811617098720035,0.7328542375804451
229,0.0,0.804960729351047,1.6612249074858987,0.8875378731483657,1.2523986853047688,0.759340675099838,1.6096850774664588,0.7143042027397464,1.65011415460771,0.8342113056899779,4.02595177072644,0.7459331981411077,2.8866476965403365,0.7366913091202372
230,0.0,0.8193306862448886,1.7995647244296151,0.8783567126338967,1.095764201389688,0.7328707471620176,1.6760411851044275,0.7008977222399237,1.7301988929931014,0.8137443517797996,3.9379742859614986,0.7226248219069651,2.831913696117084,0.7329679775935213
231,0.0,0.8352483403435352,1.7867590212174242,0.8742092088336614,1.1720600889430273,0.7394477080488967,1.7513409127478319,0.7172491369592126,1.8292605421553283,0.8235255612708687,4.0130453189038064,0.7112401041584884,2.8230792495822925,0.737537260648805
232,0.0,0.8293074565960274,1.6869408114033675,0.8756184453265972,1.0634725415871742,0.7112290521402909,1.6178806676268849,0.6741372295772058,1.7370760264013292,0.7972000222232646,3.9073254023980333,0.7087232625086592,2.724304401547137,0.7343304892430059
233,0.0,0.8083865781073826,1.6852782687245664,0.8545067088817386,1.1948614412746146,0.7237808042222511,1.6149518316334301,0.6787687615529615,1.7209838083765803,0.8069088967564748,4.010549016004386,0.7333071661033127,2.8442878075462694,0.7144339714065684
234,0.0,0.78884006670662,1.5684673649290382,0.8444802834999324,1.2330268356086975,0.7232732437240631,1.6142435715470107,0.6647318463294993,1.7562038890773835,0.8109132238656759,4.015603345173183,0.7139937854149034,2.8270013344839455,0.7339504882662317
235,0.0,0.8069718056390804,1.4979221668976734,0.8390004512500584,1.24912338281705,0.7263311501246814,1.5361192143923184,0.660854465182925,1.7030727309388816,0.784756826141786,3.9867676260404785,0.7209877962607023,2.813750431804788,0.7523608501194062
236,0.0,0.8050607504935549,1.4092399502079047,0.864949082545909,1.2047125829968834,0.729753361941774,1.4905942160300079,0.648375899373988,1.6578539193834523,0.7739451584581817,4.001273940359511,0.7151573185173645,2.722196927085843,0.7618653300555912
237,0.0,0.8149439757650134,1.4434305705717279,0.8885897473333715,1.3004336323895096,0.7586735702938501,1.3657178713500784,0.6385348152814155,1.6526554505220261,0.7868678491866741,3.9678696232466315,0.7232639803065324,2.7059456959157195,0.752956516316862
238,0.0,0.8050640421288714,1.4445428981299422,0.9001390249880257,1.2792894999197841,0.8213899781818045,1.230823007291992,0.6468578540482384,1.557952982392905,0.7764696012478632,3.777131891691198,0.7189611183882146,2.6774472801703055,0.7278506933739585
239,0.0,0.8040437641446273,1.5905986083169452,0.891693358495161,1.2636143960816462,0.8325781998278854,1.2588599373320193,0.6795405443461063,1.6001607610766868,0.7897516496664232,3.726463317906692,0.7346805154090186,2.557161013691733,0.7154728748175987


==> data/per_ep_reward_perturb-kai_n8_b3_s2_a2_H20_L60_epochs3.csv <==
episode,optimal_avg,optimal_sem,ucw_value_avg,ucw_value_sem,ucw_qp_avg,ucw_qp_sem,ucw_extreme_avg,ucw_extreme_sem,wiql_avg,wiql_sem,random_avg,random_sem
0,46.326709433884936,0.4793474953481543,36.97209309344286,0.5834674604661723,37.434550152809386,0.6664843752050821,32.30915256648958,0.4867955086580602,35.75091792885836,0.48524562781355357,35.50384672892527,0.47179780588728815
1,46.388993981467806,0.4844485603059965,36.90526683604887,0.5778693660454561,37.35364841136163,0.6648317573708441,32.27557194858047,0.4770301137811249,35.831513194623035,0.47176800067211,35.6084337502059,0.45455328167464243
2,46.31521731985681,0.48392558840391514,36.82006948456625,0.5739543799641781,37.311173793538316,0.646782042842146,32.20829871022914,0.47107275694643247,35.785850410051964,0.46229004253276873,35.57808512099387,0.44331971637518686
3,46.326023305190574,0.4933307055493044,36.84364854448245,0.5706092798357727,37.188250040113886,0.6279235024155059,32.041133775787344,0.46743765541560955,35.755883751870556,0.4578216753678077,35.626640298161405,0.4309856462875367
4,46.30073369417021,0.48337345260217635,36.76658664931698,0.5487766118504431,37.210248759019954,0.6173585090058589,31.9522664060622,0.4718898752131144,35.72532601577339,0.45699708490119034,35.70719127991341,0.42680840693200117
5,46.25995513758985,0.48324544938497294,36.79770847964749,0.5386033611356077,37.340513534463966,0.5933786929652671,32.003145827391585,0.46803472754764897,35.711579400173555,0.44714700045389394,35.75986641692331,0.41527090579475834
6,46.339912905079395,0.4807751841843587,36.81638906571553,0.5235035678068133,37.40418368132366,0.5848970650126426,32.05450714750579,0.4726580059001742,35.714185559473684,0.44307763408260215,35.748631896963104,0.4134371461660664
7,46.332408712051745,0.49144785584419315,36.64706102246733,0.5081716604229036,37.507501303849786,0.5776157189345258,32.11797147034611,0.4746041187148534,35.6992788333611,0.4374522149548139,35.868450718434644,0.4093543174162054
8,46.32758478611005,0.48944615174690576,36.680333719281336,0.4922989275438728,37.48366331546177,0.5683690714958767,32.25667911569847,0.47449234331898843,35.732155423406304,0.4372653956527545,35.91286049043834,0.41064539619526813
9,46.36344578658427,0.48493510550795216,36.684656299634234,0.4841897673713401,37.628164765563334,0.5627096236804223,32.32350684801088,0.4773442950039989,35.77549794205934,0.43249002363877,36.02079043108731,0.41511625166236765
10,46.374839746882394,0.4862096639056464,36.64746553672757,0.47883849276654944,37.74588991845504,0.557478828339705,32.57353283891838,0.48173324884139507,35.85447733682044,0.43063797599572357,35.91451826300967,0.4157203175852014
11,46.41896684575764,0.4827541276640561,36.77839461002506,0.4702878306886386,37.844422075979296,0.5569465331309705,32.68569944487859,0.48899651238524466,35.913791468527684,0.43042174236195674,35.930035359085906,0.4196429489801955
12,46.318538474528104,0.48916597281845015,37.00681105544525,0.46993733376642954,37.997089357597076,0.5572003345401532,32.96070451569084,0.4959696502160735,35.96269565115022,0.43116684641264885,36.070662457458326,0.4188219640552904
13,46.33376887206865,0.48643283658861414,37.34275556118716,0.4680451208741312,38.1323283757106,0.5503471232962641,33.36216447736556,0.5003676443900263,35.99700374990656,0.4301685640358359,36.142992592342566,0.4142912736565222
14,46.37542249420325,0.48344090741538753,37.71310731373787,0.4659371794740467,38.38147390096333,0.5511044725540413,33.76096589918472,0.4966467588353961,35.87299969463965,0.4308378383363705,36.10456582551141,0.41341532584912427
15,46.423699186761965,0.48166989626924994,38.08369349199086,0.46985088559813526,38.557037162239816,0.542508956916816,34.2609175540763,0.497929561825487,35.88717351950269,0.4315800344717781,36.14256725233819,0.4151430404373632
16,46.42742524668302,0.4858443381939709,38.40465262527977,0.4705413433145334,38.79455851358545,0.5256327938001372,34.652731464641235,0.5012800256430565,35.88425323337768,0.43863347903509714,36.16994266339061,0.408892961972948
17,46.458036293448735,0.48085289243398055,38.75473628860311,0.47246954351869025,39.040360033764486,0.5273298237610122,35.02007115212846,0.5076010113034535,35.90935247331821,0.44339188813540525,36.27289213812736,0.41320853384662115
18,46.35945031494176,0.4823472280147883,39.05203752703881,0.4781629982351994,39.254530052572115,0.5231883565475746,35.51220916047786,0.5171240854738155,35.86560564683982,0.441324203923205,36.32772826643442,0.4121584400828287
19,46.34946399930119,0.48426534085419465,39.238512945125734,0.4809378911343935,39.49914537034973,0.5226683764713187,36.013231262508434,0.5295042050537638,35.89435710739474,0.4389790552929052,36.2973523558023,0.4071361798456111
20,46.40768087180782,0.48605524930881894,39.466814579644385,0.48401910621064237,39.664332103975894,0.52171592751373,36.48751793572919,0.5387394948840794,35.92344750277624,0.4402335044372306,36.2648998680478,0.4011423261958789
21,46.409885567094854,0.48586835077857704,39.60317964774763,0.4880869012161581,39.8254321665891,0.5327410017916101,36.87933441736204,0.5436593814217785,35.933329743597646,0.43676988272535305,36.296069754203764,0.39820134667491075
22,46.36675688617341,0.48679090444697243,39.80408643253844,0.49188981379413244,39.980808198708424,0.5298364609032816,37.36987137031816,0.5510659795535027,35.983562726366294,0.43631291106182635,36.33045704023208,0.4005452017143786
23,46.356957510017,0.4852284186851125,39.991657879369754,0.49328545952332903,40.15635799531588,0.530398224237842,37.81821175696205,0.5587715147619743,36.06810230495587,0.43452156347404197,36.37316634490958,0.4059130942808007
24,46.33692989027149,0.49976640870069244,40.17651151145973,0.5108090635150693,40.309811868790966,0.5304463839433851,38.25779571770984,0.5639718717824954,36.055442810514315,0.43789325969626663,36.45352332813097,0.4110433159767136
25,46.417642878572074,0.49209668962775144,40.27141208009179,0.5132836632239512,40.37589158562564,0.5409082685556715,38.61830327755404,0.5663127007306659,36.13321906919126,0.4425004009784382,36.395695519314664,0.41204648037852704
26,46.334831885849745,0.4903722565219968,40.46847164690726,0.5237562307354795,40.571012150673155,0.5418536029548928,38.88477892684332,0.5753934332492715,36.07096070091053,0.4414902679955032,36.386843195773096,0.4177249349377126
27,46.255584347009815,0.49453054481194836,40.64170030732878,0.5291857686905668,40.712896828587354,0.5421924724927543,39.16982297145804,0.5750001701319841,36.01377538943616,0.4484954189792669,36.420932793467834,0.4233686695487847
28,46.34216121258307,0.49759019160360435,40.720196563091534,0.5377468796601259,40.80102361788968,0.5505627051297783,39.486903122911464,0.567856108246922,36.03492355422501,0.44548869998981916,36.44200771230392,0.4170244620557096
29,46.39052776842915,0.5005703527183222,40.802258665852584,0.5471551831980095,40.89732879618219,0.5431946906720768,39.86017016759821,0.5704664952117797,35.98390546111771,0.4524348322556407,36.369751055663905,0.41472636546839237
30,46.36543402437801,0.5035360805359882,40.88772392909301,0.5612452235206453,41.04591325826257,0.5478595689673175,40.178522892620364,0.5587678333466044,35.99338153494535,0.45073035885339896,36.324561522086185,0.41753813398888495
31,46.391211033854084,0.50155099257532,40.95397541963781,0.5663321420766317,41.18842352582671,0.5488011443071584,40.41563458556384,0.5665039067749271,35.947448179735794,0.45382640514036376,36.33013597398404,0.4188919903303919
32,46.39885125068995,0.5065858244306344,41.02326721447473,0.5652604999999112,41.28286809271732,0.5494048565787729,40.59314199388844,0.5617950604276806,35.946721530661684,0.4520642443107788,36.38481372455801,0.4249035437235253
33,46.342824308765294,0.5059583673334163,41.04061518477413,0.5724221387806688,41.37984215913423,0.5503775621379073,40.74770411342721,0.5689226023276345,35.88770390290056,0.45003413333308406,36.4624842393522,0.43633404402762027
34,46.36757981991856,0.5050074664772695,41.130485876882,0.5864923018061472,41.39357332136131,0.5564375869996034,41.005854062918345,0.5690542041592066,35.9681209694107,0.4488547111184777,36.51163588522364,0.4359087885239909
35,46.37654200657242,0.5112559108387018,41.11626902350167,0.5859781013295652,41.37623327734526,0.5630487087293063,41.33922338012099,0.5737490812715786,35.94518559274495,0.4455236236454946,36.52287328189455,0.43353319696687437
36,46.324176392006635,0.5101632345308638,41.20171192598588,0.5929265686185762,41.49708551950894,0.5585019759344613,41.52499765990794,0.5784156074016382,35.919699287758114,0.44932476994360043,36.498193698369384,0.4338571928784191
37,46.3316036268372,0.49787564976622756,41.227647774554846,0.5911731077569098,41.628517141148315,0.5526392436137022,41.84804928931965,0.5707603034449119,35.931289849404116,0.4471475285106276,36.549591522399105,0.4406128141647644
38,46.393236541744216,0.5080110565157002,41.30429870907953,0.5916158166004982,41.733115120925575,0.5577011408219225,41.90164320180343,0.5733413964204933,35.86130844686621,0.44784036615418893,36.57623037242121,0.4461150333681714
39,46.37427714046265,0.5005005093450448,41.41349268889648,0.5977350481014947,41.76651120571301,0.5620345341424581,42.11540975628577,0.5700819446530935,35.864045321505536,0.4461370328575788,36.45723639985097,0.44596609296839224
40,46.373446967156326,0.49899051761324426,41.36561598302334,0.5958448103325293,41.70393854804143,0.5640325544779866,42.215940019017765,0.574941570243426,35.8307311822202,0.446451700068668,36.47049843129328,0.4437441522646021
41,46.425996699680965,0.4955098313172393,41.31547970672325,0.5903205746829885,41.83458364558216,0.5628718207414305,42.332008350145564,0.5794143473186365,35.932872019968144,0.44390654868816287,36.46421976797425,0.4487757906865409
42,46.33462077128553,0.49382720500351435,41.26450806507023,0.5912786418664658,41.85913247855677,0.566940872537901,42.48142148726231,0.5707170000493507,35.834639583453075,0.4452715432251315,36.48480481908088,0.44842128171119544
43,46.40770913987828,0.489978294176796,41.311583620287216,0.5998175169541764,41.947854347721595,0.5594181484045571,42.61505176479752,0.5735894156189035,35.834883500029754,0.4443162119512722,36.555563086364835,0.45210736631231924
44,46.4202328398266,0.4919469042524726,41.18638441204539,0.607973880768194,41.98698962257763,0.5582001879982742,42.67348696503909,0.5712827296216729,35.83077351613171,0.43862491573990425,36.44702737770791,0.44708488447475037
45,46.37845861629221,0.4962759432917242,41.21493121285485,0.6169797609612128,42.02276353426906,0.5681538936414627,42.751372960555805,0.563866672905692,35.87086652461843,0.4340900491625655,36.41462407055146,0.45391653397898896
46,46.46567142451651,0.4945876154546449,41.21682869779013,0.611602576023345,42.127154807381245,0.5673662292521017,42.884495573479526,0.5676795928216167,35.90426744739882,0.43083444151338635,36.39112726819461,0.453270092751387
47,46.56620509504772,0.4896900809141173,41.05603334849845,0.6135578795324543,42.152662774865746,0.5644863625177359,42.91708704505531,0.5681138924918656,35.926235993789994,0.4340965897279041,36.42985889651457,0.44982670578893214
48,46.568939233731854,0.4938542427649561,40.961285363489864,0.6139098754286187,42.16472753761892,0.5549157491854306,43.04853163950247,0.5619957056631673,35.9963156345937,0.43353963504889925,36.47267748092614,0.4463977970046124
49,46.469351949089784,0.49688321806898833,40.837380450309155,0.6167928795830424,42.16245940677636,0.5530225051779929,43.16070227547063,0.5529926003170587,36.09208455734078,0.43030323157979794,36.527572900131894,0.434608267859882
50,46.54119353655118,0.4943567389220516,40.853714026311856,0.6120223973558049,42.24269511899412,0.5514518052723767,43.24810595331563,0.555693726653595,36.04149025499147,0.4304111750598516,36.52083937657176,0.43620529968985977
51,46.46639280393487,0.4961637413610911,40.800952468006855,0.607960140332861,42.264411617897835,0.5543486339786496,43.26386599146412,0.5573594095361598,36.168325943982985,0.4344974523925349,36.49919999645216,0.4381196221264518
52,46.53626409137229,0.49473134940434055,40.73191257012359,0.6016783172470088,42.16217896817698,0.5508020825896792,43.2615896650694,0.5628495083138118,36.146712947888005,0.4353269332135039,36.580375767832166,0.4451014482842415
53,46.531974043502245,0.49385042993142675,40.83962670725651,0.5978688185168765,42.26241958078752,0.5534698803155673,43.31807592187183,0.5579076890696677,36.10191978593404,0.4317555012996538,36.50216483014633,0.4449074815741768
54,46.45757354140691,0.4936046155196577,40.85945195454566,0.6038884911076802,42.27390028694856,0.5436903144301656,43.27472135353093,0.5552710012039802,36.062883563780765,0.43324326236342076,36.40587676358533,0.4497007929324921
55,46.51189074782014,0.4907103968743662,40.79448478714415,0.6071015519915843,42.246409052484246,0.5391718781845951,43.310835427511414,0.5504734047479558,36.025972034663724,0.42818368536372975,36.422258723208905,0.4520776864149899
56,46.546782114702715,0.49771500598474555,40.78973736329367,0.5941266201593941,42.32789171345829,0.5341614087226711,43.34253000221762,0.5542216213508763,35.84166311123739,0.43312081769208843,36.39661652844422,0.4531334236503349
57,46.5464232538981,0.49399960165482953,40.74294372437397,0.5952590500368891,42.40002273736905,0.5356284742312416,43.40981391178735,0.5621298161189671,35.78766563370823,0.4426349440378857,36.51596969720367,0.45707869789271977
58,46.5781766677872,0.503056632094079,40.73367164272208,0.5935357274573428,42.302532802767445,0.5267852108605046,43.37531032108582,0.5697987743200373,35.807501026122864,0.43983837123893277,36.559662985733546,0.45388434515147014
59,46.60199581809319,0.4944501137262827,40.70072247566933,0.5979471769257866,42.33429335537967,0.5214625189659172,43.3747685962467,0.5687221330473986,35.77785566321842,0.4349743389868476,36.55664213645224,0.44907852290647704

